X-ray absorption lines in FUV-detected quasars: I. Sample and analysis of the XMM-Newton and Chandra data

This paper presents initial results of a systematic search for resonance X-ray absorption lines from H-like O VIII and He-like O VII caused by the intervening warm-hot intergalactic medium (WHIM). The search is based on far ultra-violet redshift priors from O VI and H I broad Lyman-alpha lines that were previously detected by HST and FUSE in a sample of 51 sources with either XMM-Newton or Chandra data, for a total X-ray redshift path of $\Delta z$ = 10.9. Of the 1,224 absorption-line systems with FUV priors that were analyzed, 33 systems feature an absorption-line feature detected with $\geq$99 % confidence at the same redshift of the FUV prior, some coincident with previously reported absorption line detections. The ultimate goal of this search is to test the hypothesis that X-ray absorbing WHIM gas is the repository of the missing baryons in the local universe. Further results and the cosmological implications of this analysis are presented in a companion paper.

==> Chandra_HI_info_ascii.txt <==
id sourcename z_FUV logN_FUV z_QSO
1 1es1028 0.13714 13.3000 0.3604
2 1es1028 0.20383 13.2300 0.3604
3 1es1028 0.22121 13.4300 0.3604
4 1es1553 0.03466 13.1200 0.4140
5 1es1553 0.04273 13.3800 0.4140
6 1es1553 0.06364 12.9600 0.4140
7 1es1553 0.21869 12.7200 0.4140
8 3c273 0.00758 13.0200 0.1583
9 3c273 0.06707 12.6000 0.1583
10 3c273 0.07359 12.8400 0.1583
11 3c273 0.13960 12.6300 0.1583
12 h1821 0.00944 13.0000 0.2968
13 h1821 0.06779 12.7300 0.2968
14 h1821 0.08483 12.8600 0.2968
15 h1821 0.12147 13.8100 0.2968
16 h1821 0.19817 12.9500 0.2968
17 h1821 0.21321 13.5600 0.2968
18 h1821 0.24531 13.1900 0.2968
19 h2356 0.03830 13.3200 0.1651
20 h2356 0.07881 13.4100 0.1651
21 h2356 0.10467 13.5200 0.1651
22 h2356 0.15613 13.5800 0.1651
23 mr2251 0.01068 14.6100 0.0640
24 mr2251 0.01449 12.8900 0.0640
25 mr2251 0.06131 13.2400 0.0640
26 mr2251 0.06190 14.0100 0.0640
27 mr2251 0.06276 14.3500 0.0640
28 mr2251 0.06327 14.2500 0.0640
29 mr2251 0.06381 13.7800 0.0640
30 mrk478 0.06166 13.1500 0.0791
31 mrk478 0.06578 13.0200 0.0791
32 mrk478 0.07213 13.3500 0.0791
33 pg1116 0.04114 13.2300 0.1763
34 pg1116 0.06251 13.1400 0.1763
35 pg1116 0.08382 13.1800 0.1763
36 pg1116 0.09210 12.7600 0.1763
37 pg1116 0.09281 13.1200 0.1763
38 pg1116 0.13373 13.2350 0.1763
39 pg1116 0.13851 13.4700 0.1763
40 pg1211 0.02586 13.4900 0.2250
41 pg1211 0.05443 13.1900 0.2250
42 pks0405 0.02510 13.1800 0.5740
43 pks0405 0.05902 13.2930 0.5740
44 pks0405 0.09719 13.6000 0.5740
45 pks0405 0.10152 13.2040 0.5740
46 pks0405 0.10298 13.3750 0.5740
47 pks0405 0.19456 12.8500 0.5740
48 pks0405 0.21976 12.7200 0.5740
49 pks0405 0.24564 13.1300 0.5740
50 pks0405 0.29748 13.2300 0.5740
51 pks0405 0.31016 12.9200 0.5740
52 pks0405 0.32502 13.6770 0.5740
53 pks0405 0.49508 14.3430 0.5740
54 pks2155 0.05708 14.0700 0.1165
55 pks2155 0.06236 12.8100 0.1165
56 pks2155 0.10586 13.4700 0.1165
57 tons180 0.04304 13.7630 0.06198


==> Chandra_OVI_info_ascii.txt <==
id sourcename z_FUV logN_FUV z_QSO
1 1es1028 0.12314 14.2800 0.3604
2 1es1028 0.13706 13.5700 0.3604
3 1es1028 0.33735 13.9100 0.3604
4 1es1553 0.18759 13.8033 0.4140
5 1es1553 0.18775 13.8800 0.4140
6 1es1553 0.18984 13.4333 0.4140
7 1es1553 0.21631 13.2700 0.4140
8 1es1553 0.31130 13.3800 0.4140
9 1es1553 0.37868 12.9500 0.4140
10 1es1553 0.39497 13.8800 0.4140
11 h1821 0.02438 13.3800 0.2968
12 h1821 0.10817 13.2300 0.2968
13 h1821 0.12133 13.9870 0.2968
14 h1821 0.12147 13.6800 0.2968
15 h1821 0.16992 13.8000 0.2968
16 h1821 0.17043 13.5500 0.2968
17 h1821 0.21326 13.5633 0.2968
18 h1821 0.22497 14.2533 0.2968
19 h1821 0.22522 13.0633 0.2968
20 h1821 0.22639 13.5033 0.2968
21 h1821 0.24531 13.7333 0.2968
22 h1821 0.26657 13.6633 0.2968
23 h1821 0.28800 13.3900 0.2968
24 h1821 0.29658 13.8633 0.2968
25 h1821 0.29680 14.0133 0.2968
26 h2356 0.11461 14.0800 0.1651
27 h2356 0.16512 13.5900 0.1651
28 mr2251 0.01070 13.4200 0.0640
29 pg1116 0.05900 13.4510 0.1763
30 pg1116 0.05927 13.5220 0.1763
31 pg1116 0.11895 13.6300 0.1763
32 pg1116 0.13852 13.8233 0.1763
33 pg1116 0.16539 13.6600 0.1763
34 pg1116 0.16554 13.9300 0.1763
35 pg1116 0.16610 13.5900 0.1763
36 pg1116 0.16686 13.4900 0.1763
37 pg1116 0.17343 13.3200 0.1763
38 pg1211 0.00711 13.7800 0.2250
39 pg1211 0.05117 14.2600 0.2250
40 pg1211 0.06449 14.1200 0.2250
41 pg1211 0.06491 13.7300 0.2250
42 pks0405 0.09192 13.8300 0.5740
43 pks0405 0.09647 13.7300 0.5740
44 pks0405 0.14808 13.6767 0.5740
45 pks0405 0.16566 13.0000 0.5740
46 pks0405 0.16606 14.0500 0.5740
47 pks0405 0.16659 13.8600 0.5740
48 pks0405 0.16688 14.2300 0.5740
49 pks0405 0.16712 14.3933 0.5740
50 pks0405 0.18257 13.7000 0.5740
51 pks0405 0.18289 13.8100 0.5740
52 pks0405 0.24052 13.4800 0.5740
53 pks0405 0.24094 12.9900 0.5740
54 pks0405 0.24547 12.6700 0.5740
55 pks0405 0.29762 13.6400 0.5740
56 pks0405 0.34188 13.4900 0.5740
57 pks0405 0.34225 13.2800 0.5740
58 pks0405 0.35092 13.3500 0.5740
59 pks0405 0.36075 13.1900 0.5740
60 pks0405 0.36151 13.8733 0.5740
61 pks0405 0.36329 13.4933 0.5740
62 pks0405 0.40570 13.6300 0.5740
63 pks0405 0.40890 13.2400 0.5740
64 pks0405 0.49505 14.3167 0.5740
65 pks0405 0.49530 13.8333 0.5740
66 pks0405 0.55506 14.0267 0.5740
67 pks2005 0.06490 13.6100 0.0710
68 tons180 0.02340 13.4800 0.06198
69 tons180 0.04360 13.4300 0.06198
70 tons180 0.04560 13.7400 0.06198
71 3c273 0.00337 13.3530 0.1583
72 3c273 0.00533 12.9950 0.1583
73 3c273 0.00764 13.1100 0.1583
74 3c273 0.02947 13.3800 0.1583
75 3c273 0.04898 14.0000 0.1583
76 3c273 0.06655 13.3800 0.1583
77 3c273 0.09018 13.2630 0.1583
78 3c273 0.12007 13.4400 0.1583
79 3c273 0.14660 13.4600 0.1583
80 3c273 0.15784 13.0600 0.1583
81 mrk421 0.01009 13.1800 0.0300
82 pks2155 0.05405 13.6300 0.1165
83 pks2155 0.05707 13.5700 0.1165


==> RefereeReport.txt <==

Assistant Editor's Comments:

The abstract must be followed by between one and six keywords from the MNRAS keywords list – this list is common to MNRAS, ApJ and A&A, and only keywords that appear on the list are allowed. Please include up to six keywords on your manuscript from the attached list.

Reply: We added relevant keywords.

Please ensure that all textual labels in figures are at least as large as the caption text; any smaller and they become too difficult to read.

Reply: Labels in all panels for Figs 5-7 were somewhat increased, although there is only so much space within the figure. 

Reviewer's Comments:
Reviewer: 1

Comments to the Author
This paper analyzes high-resolution X-ray spectra of 51 sources for which O VI and H I broad Lyman-alpha lines have been previously detected by HST and FUSE, aiming to search for O VIII and O VII absorption lines associated with WHIM. The authors claim to identify 33 systems featuring an absorption line at the same redshift as the FUV data. The dataset is rich in information. However, significant issues must be addressed before I can recommend the paper for publication, as detailed below.

Most important remarks:
-----------------------
- I have concerns regarding the analysis of absorption lines using Gaussian fits as presented in the manuscript. Rather than being a strength, this approach may represent a significant limitation. While Gaussian fits provide a straightforward approach, they cannot fully capture the complexities of absorption lines that physical models address. Physical models consider various factors, such as the velocity distribution, temperature, and ionization states of the gas, which are crucial for accurately interpreting absorption features (Nicastro et al. 2018). The analysis focuses on a very narrow wavelength range, which may lead to an incomplete understanding of the absorption features, especially if the lines are part of a broader complex. In many cases, absorption lines are not isolated but are part of a series or complex that spans a broader wavelength region (see, for example, the photoabsorption crosss-sections computed by Garcı́a et al. 2005 for O, which are included in SPEX). By restricting the analysis to a small range, there is a risk of missing adjacent lines that could provide critical information about the physical conditions in the absorbing medium. If these lines are not observed in the broader spectrum, it suggests that the column density might be overestimated when considering only a small region (as shown in the O VI analysis by Gatuzz et al. 2019). I recommend expanding the wavelength range of the analysis and incorporating physical models that account for the Galactic and WHIM absorption, rather than ignoring wavelength regions where ISM absorption features are located. SPEX already includes physical models suitable for such analysis. This would lead to a more comprehensive and accurate interpretation of the absorption features, their physical conditions, and their origin.

Reply: We have addressed the concerns associated with the use of Gaussian line fits, with the use of dedicated simulations that are now reported in the new Appendix A, and  we added a reference to the Appendix in Sec. 2.5.1. 
Given the importance of this point, we hereby explain in detail our response.

The referee is indeed correct in pointing out that, in high-resolution X-ray spectra (such as those of Gatuzz+13,+15 and +19), the ideal method to measure column densities, and the associated velocity structure of the line, is with the use of a physically motivated model. In fact, this was the primary model we had used in Spence+23 for one of the brightes sources in this sample. At the resolution of the majority of the data in this sample, however, and for the substantially lower column densities (e.g., significantly lower than the type of log N > 17 cm^-2 column densities in some the papers referenced earlier), such lines as He-beta or high-order lines in the series are virtually undetectable at the resolution of even the strongest data in our sample. We now show this explicitly in Appendix A via dedicated simulations; this is also confirmed in other analyses, such as Gatuzz+23. 
Also, one of the motivations for the use of physically motivated models suggested by the referee, such as 'slab' in SPEX, is the ability to constrain the velocity structure of the lines. However, at the resolution of our data, this is simply not possible. This is now mentioned more explicitly in Appendix A as well, and also confirmed by the simulations we performed.

Finally, we want to point out that the choice to use the `line' model has a more theoretical statistical motivation, which is explained in this paper and in Spence+23. In fact, this model permits the use of the  likelihood-ratio `Delta C' statistic for the significance of detection, which is not available with the `slab' model (see Sec. 2.5.1 for details on this issue; it has to do with the boundary of the parameter value under the null hypothesis). Although it is common practice in astrophysical applications to regard the S/N of a normalization parameter
(such as the column density of `slab') as a 'significance' of detection, that is formally incorrect. So we chose the `line' model also as a means to provide a more accurate statistical treatment for the detection of these faint features.

- Simulations of the absorption features identified with future X-ray instruments such as Athena and LEM should be done. These simulations will provide valuable insights into the future of this research field.

Reply: The authors agree with the referee that simulations of the results from this paper with future proposed missions (e.g., Athena, Lynx and LEM) would be very useful. Indeed, such simulations were planned for a future publication, since their scope is substantially different from the ones of this paper, and they warrant a separate publication (and this paper is already quite long). The corresponding author is a LEM team member, and such simulations will be provided as part of a planned series of LEM publications. (PS: The recent rejection of LEM by NASA may affect these plans, and it further underscores the need to keep this scientific project separate from future planned missions).

- A more detailed discussion should be included on the effects of line broadening and saturation. In the case of unresolved and saturated lines, there is a degeneracy between the velocity broadening (i.e., Doppler parameter) and the column density, which can lead to under(over)estimation of the column densities (Nicastro et al. 2016).

Reply: The referee is indeed correct in pointing out that possible line saturation, which would occur at large column densities, and certainly line broadening (e.g., the 'b' parameter, and non-thermal broadening) are key issues in the measurement of the column density. In the new Appendix A (see a previous point above) we indicate that the curve-of-growth method will be discussed in more detail in paper II, since that paper discusses the conversion of the equivalent widths to column densities. Nonetheless, Appendix A now contains a brief discussion of the broadening parameter and saturation, and a reference to an earlier publication from this team (Ahoranta+21) where these issues where discussed.

Other remarks:
------------- 
- All figures must include fit residuals (e.g., data-to-model ratio) 

Reply: All panels in Figures 5 through 7 were updated to include a residual plot as well.

- A detailed discussion on the origin of the absorption lines has to be included. For example, are they WHIM or circumgalactic medium (CGM) absorption features?

Reply: The referee is indeed correct in pointing out this omission. Originally, we had intended for this discussion to be in the follow-up paper, but we have now opted to provide more information in this paper. The main change we have made to the paper in response to this comment is to add 
a substantial discussion of this issue in Sec. 3.4, and to add Table 14, which contains an analysis of line-of-sight galaxies with small impact parameters from these absorbers. We have also commented on the results of this search
in Sec. 3.4, and in a few of its subsection. We have also cited relevant prior work which discusses the CGM vs. diffuse WHIM origin of the possible X-ray absorption. We find that there are only few systems with a galaxy at such a small impact parameter as to make the CGM interpretation likely. Given the scope of this paper, which is to present the data analysis of this sample, we reserved a more detailed analysis of CGM vs. WHIM for the next paper in the series, where the cosmological interpretation of the results are presented.

**Introduction (Section 1):**
- Many references must be added to WHIM X-ray absorption studies and the ongoing discussion on their detection (e.g., Buote et al. 2009; Fang et al. 2010; Zappacosta et al. 2010)

Reply: We had already referenced Buote+09 and Fang+10 in Sec. 4.1, where we provide a comprehensive review of the literature on previous detections from this sample. We thank the referee for pointing out the notable omission of Zappacosta+10, which has now been added in Table 15 (was Table 14). We also added a statement in Sec. 1 to the effect that a review of the literature in present in Sec. 4.1. In the introduction, we limited our discussion to a few recent papers, such as Gatuzz+23 and Nicastro+18, and deferred the review to the later section. 

**Section 2.2:**
- Explain the decision to loosen criteria for using O VI FUV data to systems with at least one line of the doublet instead of requiring both, as the last one will provide a better case for detection.

Reply: This choice was made as an effort to provide as broad a search as possible, while still being guided by reliable FUV priors. A statement to this effect was added in Sec. 2.2

**Section 2.5.1:**
- Justify why the photon index is fixed at alpha = 1.

Reply: An explanation of this choice was already provided in Sec. 2.5.1. Basically, most fits would not converge (rapidly) in SPEX when the index was free, and (more importantly) we found that in most cases alpha=1 provided a good fit, thereby ensuring both speed and accuracy. Also, in a few cases, as the referee hints to, alpha=1 may not be accurate. In fact, for a few sources we had left alpha as a free parameter (see the discussion in Sec. 2.5.4, including the fact that this additional free parameter does not have an impact on the use of the Delta C statistic for the significance of the line component). A discussion of this issue is in Sec. 2.5.1.


- Clarify why the line width is fixed to 10 mÅ. This is a very strong assumption that affects the column density values.

Reply: The referee is correct in pointing out that this choice has an effect on the analysis. For sources with this type of (very limited) S/N, it is difficult if not impossible to constrain the line width, in addition to the depth. Basically, the only constraint we can make is on the equivalent width, which is in fact the goal of this paper. (Indeed, for high S/N sources, we would attempt to measure the velocity structure too). It turns out that this assumption does not have a bias on the measurement of the EW; we have now made a reference to this in the section.

- Discuss the potential impact of including the redshift uncertainty from the FUV measurements.

Reply: The effect of using a fixed redshift in the search, and of using redshift uncertainties, are discussed in Sec. 3.2 ('redshift trials') and 4.2.1 (under systematics). In response to the referee's comment, we now added a brief discussion of this in Sec. 2.5.1, and referred to the other sections for more details. Moreover, in reply to another point raised by the referee below (regarding line centroids), we repeated our analysis by shifting the center of the line. See below for details.

**Section 2.5.2:**
- Define the criteria for detecting "obviously miscalibrated pixels."

Reply: We clarified this statement in Sec. 2.5.2, and referenced a couple of papers that also discuss this issue. 

**Section 3.4.24:**
- There is a "(why??)" comment, most likely from one of the co-authors. It points out a valid question: why were slightly different choices made in excluding bad pixels?

Reply: First, we apologize for the obvious oversight in our editing, and for leaving that comment in the previous version. But indeed, it points to a valid question, as the referee correctly pointed out. What happened is that we made a slightly different choice in the exclusion of bad pixels between the two otherwise similar fits, as a test of the reliability of our analysis to bad pixel subtraction (the presence of bad pixels can be seen in Fig. 6, central panel, where there are several regions near the putative line that have poor calibration). In fact, the Delta C values were virtually the same between the fits, pointing at the unimportance of the choice of a few bad pixels. So we opted to keep the results as they were in the previous analysis, and explained the reason for the small differences in Cmin (which are irrelevant to the results of this work) in Sec. 3.4.24.

**Section 4.1.2:**
- Discuss why Chandra data show stronger detections compared to XMM-Newton data, especially in contrast to findings by Ahoranta et al. (2020). What could account for this discrepancy?

Reply: In fact, it turns out that we had mis-quoted (quite regrettably, given that there is overlap in the authorship of the two papers) the Ahoranta+20 results, which are in fact consistent with the present result (i.e., Chandra giving a somewhat stronger line than XMM). As a result, we corrected the statement, and added specific reference in Sec. 4.1.2 to the Ahoranta+20 results on this source.

**Section 4.2.1:**
- Although analyzing centroids from all sources may not be feasible, it would be beneficial to select a bright source for such an analysis.

Reply: We agree with the referee that a quantitative analysis of this systematic was in order. 
Accordingly, we added an analysis of the effects of line centroid shifts in two systems: 
a high S/N one, as suggested by the referee; and a low S/N one as well. The results are added in Sec. 4.2.1 and in Table 16. The analysis shows that for low S/N sources, this systematic has virtually no impact; but for a few high S/N sources, there may be a significant effect, which is typically in the direction of making the detection more significant, although with a risk of mistaking a fluctuation for a more significant line. We also discussed these results within the context of the Bonamente+16 analysis, where we had optimized the significance of detection by adjusting the redshift. The quantitative use of this systematic for column densities and other cosmological inferences is deferred to paper II.

==> Tables/Chandra/Ascii/o7ascii_Chandra.txt <==
num sourcename z Cmin DOF exp  norm norm_pe norm_ne index wl tau0 tau0_pe tau0_ne logN logN_pe logN_ne tau0_avge logN_avgtau deltaC
1 1es1028 0.12314 32.34 39 148933 1757 63 62 1.00 24.2598 -0.56 0.97 0.68 nan nan nan 0.83 15.40 0.44
2 1es1028 0.13706 35.52 39 148933 1830 64 63 1.00 24.5605 1.29 3.09 1.34 15.56 0.30 nan 2.22 15.71 0.99
3 1es1028 0.33735 37.26 39 148933 2138 81 79 1.00 28.8868 -0.66 0.98 0.74 nan nan nan 0.86 15.43 0.56
4 1es1553 0.18759 44.14 38 495645 3135 48 48 1.00 25.6519 0.34 0.57 0.46 15.06 0.37 nan 0.51 15.23 0.58
5 1es1553 0.18775 44.13 38 495645 3135 48 48 1.00 25.6554 0.35 0.62 0.47 15.07 0.37 nan 0.55 15.24 0.58
6 1es1553 0.18984 42.53 38 495645 3106 48 48 1.00 25.7005 -0.38 0.40 0.36 nan nan nan 0.38 15.11 1.00
7 1es1553 0.21631 51.98 38 495645 3137 49 49 1.00 26.2723 0.29 0.58 0.46 15.00 0.42 nan 0.52 15.23 0.42
8 1es1553 0.31130 36.35 38 495645 3202 53 54 1.00 28.3241 -0.04 0.53 0.44 nan nan nan 0.48 15.21 0.01
9 1es1553 0.37868 48.60 38 495645 3322 62 61 1.00 29.7795 -0.69 0.39 0.33 nan nan nan 0.36 15.08 2.89
10 1es1553 0.39497 39.90 38 495645 3374 65 64 1.00 30.1314 -0.48 0.47 0.37 nan nan nan 0.42 15.13 1.16
11 h1821 0.02438 44.15 32 470152 888 22 21 1.00 22.1266 0.33 0.73 0.58 15.05 0.44 nan 0.66 15.32 0.32
12 h1821 0.10817 50.75 39 470152 1103 21 21 1.00 23.9365 -1.08 0.34 0.31 nan nan nan 0.33 15.05 8.78
13 h1821 0.12133 46.33 38 470152 1202 22 22 1.00 24.2207 0.22 0.59 0.46 14.89 0.49 nan 0.53 15.23 0.22
14 h1821 0.12147 46.13 38 470152 1203 22 22 1.00 24.2238 0.32 0.57 0.49 15.04 0.39 nan 0.53 15.24 0.44
15 h1821 0.16992 37.35 38 470152 1107 23 23 1.00 25.2703 -0.07 0.57 0.45 nan nan nan 0.51 15.21 0.02
16 h1821 0.17043 37.01 38 470152 1104 23 23 1.00 25.2813 -0.29 0.50 0.40 nan nan nan 0.45 15.16 0.39
17 h1821 0.21326 33.42 38 470152 1090 25 25 1.00 26.2064 -0.81 0.40 0.33 nan nan nan 0.36 15.08 3.65
18 h1821 0.22497 31.24 39 470152 1097 26 25 1.00 26.4594 0.54 0.84 0.63 15.24 0.32 nan 0.74 15.36 0.74
19 h1821 0.22522 31.59 39 470152 1095 26 25 1.00 26.4648 0.37 0.78 0.60 15.10 0.42 nan 0.69 15.34 0.37
20 h1821 0.22639 32.44 39 470152 1098 26 25 1.00 26.4900 0.28 0.73 0.57 14.99 0.48 nan 0.65 15.32 0.23
21 h1821 0.24531 28.82 38 470152 1103 27 27 1.00 26.8987 1.09 1.14 0.81 15.51 0.22 0.52 0.97 15.47 2.16
22 h1821 0.26657 39.22 39 470152 1157 29 29 1.00 27.3579 -0.17 0.65 0.50 nan nan nan 0.57 15.26 0.09
23 h1821 0.28800 48.59 33 470152 1265 37 37 1.00 27.8208 -0.77 0.52 0.42 nan nan nan 0.47 15.18 2.16
24 h1821 0.29658 45.10 33 470152 1326 41 40 1.00 28.0061 -1.47 0.70 0.51 nan nan nan 0.60 15.27 3.22
25 h1821 0.29680 45.72 34 470152 1338 42 41 1.00 28.0109 -1.81 0.92 0.68 nan nan nan 0.80 15.40 2.92
26 h2356 0.11461 26.64 38 586697 2314 37 37 1.00 24.0756 1.22 0.88 0.64 15.55 0.16 0.27 0.76 15.38 4.89
27 h2356 0.16512 34.18 39 586697 2408 39 39 1.00 25.1666 1.14 1.03 0.70 15.49 0.18 0.33 0.87 15.40 3.76
28 mr2251 0.01070 33.00 30 78434 3031 114 110 1.00 21.8311 0.03 1.37 0.76 13.99 1.55 nan 1.07 15.46 0.00
29 pg1116 0.05900 33.16 38 355485 756 36 36 1.00 22.8744 -1.74 0.82 0.64 nan nan nan 0.73 15.37 3.69
30 pg1116 0.05927 32.42 38 355485 755 36 35 1.00 22.8802 -1.62 0.62 0.46 nan nan nan 0.54 15.23 4.50
31 pg1116 0.11895 40.85 38 355485 878 38 37 1.00 24.1693 11.94 6769.69 9.95 15.94 0.18 0.31 3389.82 16.12 4.27
32 pg1116 0.13852 41.11 33 355485 886 42 41 1.00 24.5920 -1.72 0.53 0.42 nan nan nan 0.47 15.18 6.79
33 pg1116 0.16539 28.52 32 355485 949 44 43 1.00 25.1724 0.32 2.20 1.10 15.03 0.70 nan 1.65 15.62 0.06
34 pg1116 0.16554 28.43 32 355485 952 44 43 1.00 25.1757 0.51 2.08 1.17 15.23 0.53 nan 1.63 15.64 0.16
35 pg1116 0.16610 30.58 33 355485 948 44 43 1.00 25.1878 0.99 2.90 1.35 15.47 0.37 nan 2.12 15.71 0.51
36 pg1116 0.16686 30.77 32 355485 944 44 43 1.00 25.2042 1.23 5.36 1.51 15.52 0.36 nan 3.44 15.77 0.64
37 pg1116 0.17343 30.83 36 355485 941 41 41 1.00 25.3461 -0.67 1.12 0.71 nan nan nan 0.91 15.42 0.50
38 pg1211 0.00711 28.35 30 133595 1244 60 58 1.00 21.7536 0.27 1.59 0.95 14.97 0.67 nan 1.27 15.53 0.07
39 pg1211 0.05117 48.13 38 133595 1465 67 65 1.00 22.7053 0.99 3.42 1.33 15.44 0.36 nan 2.38 15.68 0.50
40 pg1211 0.06449 49.38 39 133595 1592 67 65 1.00 22.9930 -0.20 1.65 0.88 nan nan nan 1.27 15.52 0.03
41 pg1211 0.06491 51.45 38 133595 1586 67 65 1.00 23.0021 -0.05 1.64 1.03 nan nan nan 1.33 15.56 0.00
42 pks0405 0.09192 36.05 39 376096 494 35 35 1.00 23.5855 0.49 6.13 1.64 15.21 0.69 nan 3.89 15.83 0.06
43 pks0405 0.09647 44.38 39 376096 538 35 35 1.00 23.6838 24.63 4189491.00 21.48 16.00 0.30 0.24 2094756.24 16.28 3.85
44 pks0405 0.14808 51.46 38 376096 537 38 37 1.00 24.7985 -1.29 1.53 0.95 nan nan nan 1.24 15.55 0.86
45 pks0405 0.16566 45.81 38 376096 569 40 37 1.00 25.1783 129923.09 100000002004087734272.00 64976.55 16.24 0.24 0.00 50000001002043899904.00 16.48 7.23
46 pks0405 0.16606 53.91 39 376096 577 38 37 1.00 25.1869 1870.06 100000002004087734272.00 1635.32 16.22 0.20 0.17 50000001002043867136.00 16.42 6.26
47 pks0405 0.16659 47.68 38 376096 566 39 38 1.00 25.1983 5162.56 100000002004087734272.00 5038.51 16.22 0.19 0.19 50000001002043867136.00 16.42 5.02
48 pks0405 0.16688 47.52 38 376096 569 39 38 1.00 25.2046 1422298.75 100000002004087734272.00 1379619.12 16.30 0.18 0.10 50000001002044555264.00 16.48 5.35
49 pks0405 0.16712 49.50 39 376096 549 38 38 1.00 25.2098 15044.55 100000002004087734272.00 14188.82 16.23 0.26 0.10 50000001002043875328.00 16.48 4.34
50 pks0405 0.18257 42.98 38 376096 543 38 38 1.00 25.5435 4.90 12064.62 5.02 15.81 0.32 nan 6034.82 16.12 0.95
51 pks0405 0.18289 42.87 38 376096 545 39 38 1.00 25.5504 4.75 516.69 4.79 15.88 0.24 nan 260.74 16.06 1.09
52 pks0405 0.24052 44.44 38 376096 610 42 41 1.00 26.7952 -0.84 1.97 0.90 nan nan nan 1.43 15.56 0.36
53 pks0405 0.24094 44.76 38 376096 618 40 41 1.00 26.8043 -0.00 4.81 1.21 nan nan nan 3.01 15.74 -0.00
54 pks0405 0.24547 44.46 38 376096 595 42 41 1.00 26.9022 -1.24 1.52 0.92 nan nan nan 1.22 15.54 0.81
55 pks0405 0.29762 35.29 38 376096 613 44 44 1.00 28.0286 -0.78 2.21 1.02 nan nan nan 1.62 15.60 0.26
56 pks0405 0.34188 38.18 39 376096 566 48 46 1.00 28.9846 44.15 4032808.25 41.46 16.01 0.26 0.27 2016424.85 16.26 2.12
57 pks0405 0.34225 38.30 39 376096 567 47 46 1.00 28.9926 24.34 378959.78 23.38 16.03 0.25 0.60 189491.58 16.26 2.00
58 pks0405 0.35092 32.95 38 376096 622 48 48 1.00 29.1799 37.67 4426458.00 36.03 16.07 0.27 0.47 2213247.01 16.33 2.62
59 pks0405 0.36075 38.91 39 376096 537 49 48 1.00 29.3922 -1.01 2.61 1.02 nan nan nan 1.82 15.62 0.34
60 pks0405 0.36151 37.68 39 376096 542 49 48 1.00 29.4086 -0.85 3.28 1.10 nan nan nan 2.19 15.67 0.21
61 pks0405 0.36329 33.65 38 376096 517 49 48 1.00 29.4471 -2.22 1.09 0.73 nan nan nan 0.91 15.43 2.88
62 pks0405 0.40570 52.38 39 376096 564 55 54 1.00 30.3631 2.21 2294.87 3.42 15.73 0.50 nan 1149.14 16.19 0.26
63 pks0405 0.40890 47.45 39 376096 529 56 54 1.00 30.4322 -0.06 58.07 1.62 nan nan nan 29.84 16.06 -0.00
64 pks0405 0.49505 37.44 39 376096 501 56 55 1.00 32.2931 -1.91 1.38 0.76 nan nan nan 1.07 15.46 1.61
65 pks0405 0.49530 37.74 38 376096 490 56 55 1.00 32.2985 -2.23 1.72 1.03 nan nan nan 1.37 15.58 1.56
66 pks0405 0.55506 35.55 39 376096 662 62 60 1.00 33.5893 1335.63 100000002004087734272.00 1285.76 16.16 0.25 0.18 50000001002043867136.00 16.42 3.09
67 pks2005 0.06490 35.79 38 282191 1954 63 62 1.00 23.0018 -0.67 0.89 0.68 nan nan nan 0.78 15.39 0.65
68 tons180 0.02340 36.68 34 76753 1801 112 107 1.00 22.1054 -0.76 1.51 0.85 nan nan nan 1.18 15.49 0.38
69 tons180 0.04360 28.48 39 76753 1826 117 112 1.00 22.5418 -0.90 1.15 0.75 nan nan nan 0.95 15.43 0.77
70 tons180 0.04560 25.72 39 76753 1796 118 113 1.00 22.5850 -1.39 0.95 0.71 nan nan nan 0.83 15.40 2.08
71 3c273 0.00337 -- -- -- -- -- -- -- 21.6728 -- -- -- -- -- -- -- -- --
72 3c273 0.00533 34.47 31 69608 5635 153 150 1.00 21.7151 -0.95 0.54 0.44 nan nan nan 0.49 15.21 2.87
73 3c273 0.00764 31.25 31 69608 5772 159 155 1.00 21.7650 0.02 0.83 0.61 13.86 1.56 nan 0.72 15.35 0.00
74 3c273 0.02947 32.45 39 69608 5842 144 141 1.00 22.2366 0.77 1.10 0.78 15.38 0.29 nan 0.94 15.46 1.06
75 3c273 0.04898 44.84 39 69608 6048 150 147 1.00 22.6580 -0.66 0.56 0.43 nan nan nan 0.50 15.20 1.48
76 3c273 0.06655 50.06 39 69608 6143 154 152 1.00 23.0375 -1.09 0.54 0.47 nan nan nan 0.51 15.23 3.80
77 3c273 0.09018 44.86 38 69608 6487 155 153 1.00 23.5479 1.79 1.92 1.09 15.65 0.17 0.31 1.51 15.60 3.91
78 3c273 0.12007 35.19 38 69608 7164 163 163 1.00 24.1935 0.07 0.81 0.59 14.39 1.01 nan 0.70 15.32 0.01
79 3c273 0.14660 47.68 39 69608 7544 172 169 1.00 24.7666 -0.45 0.60 0.46 nan nan nan 0.53 15.23 0.68
80 3c273 0.15784 40.68 39 69608 7512 172 170 1.00 25.0093 0.46 0.99 0.70 15.18 0.40 nan 0.84 15.40 0.42
81 mrk421 0.01009 26.88 21 638847 73974 239 230 1.00 21.8179 -0.18 0.06 0.06 nan nan nan 0.06 14.34 9.92
82 pks2155 0.05405 20.69 25 319334 16258 147 139 1.00 22.7675 0.32 0.28 0.21 15.03 0.24 0.46 0.25 14.93 2.54
83 pks2155 0.05707 17.03 22 319334 16350 156 151 1.00 22.8327 0.29 0.26 0.22 14.99 0.25 0.62 0.24 14.92 2.00


==> Tables/Chandra/Ascii/o7hiascii_Chandra.txt <==
num sourcename z Cmin DOF exp  norm norm_pe norm_ne index wl tau0 tau0_pe tau0_ne logN logN_pe logN_ne tau0_avge logN_avgtau deltaC
1 1es1028 0.13714 35.38 39 148933 1831 64 63 1.00 24.5622 1.34 2.73 1.32 15.58 0.28 1.74 2.02 15.70 1.14
2 1es1028 0.20383 38.65 38 148933 1963 69 68 1.00 26.0027 1.18 2.92 1.29 15.52 0.31 nan 2.11 15.69 0.87
3 1es1028 0.22121 35.87 38 148933 2058 71 70 1.00 26.3781 0.80 2.27 1.13 15.39 0.38 nan 1.70 15.62 0.48
4 1es1553 0.03466 38.20 38 495645 2408 40 39 1.00 22.3487 -0.03 0.50 0.43 nan nan nan 0.47 15.19 0.00
5 1es1553 0.04273 54.53 38 495645 2461 41 41 1.00 22.5230 0.31 0.61 0.49 15.03 0.41 nan 0.55 15.25 0.42
6 1es1553 0.06364 48.63 38 495645 2557 43 42 1.00 22.9746 -1.05 0.36 0.32 nan nan nan 0.34 15.07 7.56
7 1es1553 0.21869 44.59 38 495645 3121 49 48 1.00 26.3237 -0.47 0.39 0.35 nan nan nan 0.37 15.10 1.52
8 3c273 0.00758 31.25 31 69608 5771 159 155 1.00 21.7637 0.01 0.82 0.62 13.58 1.83 nan 0.72 15.36 0.00
9 3c273 0.06707 47.38 38 69608 6182 155 152 1.00 23.0487 -0.98 0.55 0.47 nan nan nan 0.51 15.23 3.03
10 3c273 0.07359 46.82 39 69608 6324 156 154 1.00 23.1895 2.44 3.08 1.40 15.74 0.15 0.25 2.24 15.72 5.26
11 3c273 0.13960 35.63 39 69608 7537 171 168 1.00 24.6154 0.62 1.06 0.73 15.29 0.33 nan 0.89 15.43 0.77
12 h1821 0.00944 21.13 18 470152 900 29 28 1.00 21.8039 -0.36 0.52 0.42 nan nan nan 0.47 15.18 0.63
13 h1821 0.06779 35.37 36 470152 970 23 22 1.00 23.0643 -0.12 0.68 0.56 nan nan nan 0.62 15.30 0.04
14 h1821 0.08483 41.18 32 470152 1048 24 23 1.00 23.4323 -0.01 0.53 0.42 nan nan nan 0.48 15.18 0.00
15 h1821 0.12147 46.13 38 470152 1203 22 22 1.00 24.2238 0.32 0.57 0.49 15.04 0.39 nan 0.53 15.24 0.44
16 h1821 0.19817 30.74 38 470152 1134 25 25 1.00 25.8805 2.58 2.94 1.42 15.70 0.13 0.21 2.18 15.66 6.87
17 h1821 0.21321 33.49 38 470152 1090 25 25 1.00 26.2053 -0.81 0.40 0.34 nan nan nan 0.37 15.09 3.57
18 h1821 0.24531 28.82 38 470152 1103 27 27 1.00 26.8987 1.09 1.14 0.81 15.51 0.22 0.52 0.97 15.47 2.16
19 h2356 0.03830 36.54 38 586697 2132 35 35 1.00 22.4273 -0.09 0.48 0.42 nan nan nan 0.45 15.18 0.06
20 h2356 0.07881 54.01 38 586697 2125 35 35 1.00 23.3023 -0.02 0.44 0.48 nan nan nan 0.46 15.19 0.01
21 h2356 0.10467 36.31 39 586697 2213 37 36 1.00 23.8609 -0.54 0.41 0.35 nan nan nan 0.38 15.11 1.85
22 h2356 0.15613 33.28 38 586697 2378 39 39 1.00 24.9724 -0.08 0.50 0.41 nan nan nan 0.45 15.18 0.03
23 mr2251 0.01068 33.00 30 78434 3031 114 110 1.00 21.8307 0.05 1.37 0.78 14.25 1.29 nan 1.08 15.47 0.00
24 mr2251 0.01449 29.99 31 78434 3080 115 112 1.00 21.9130 -0.44 0.93 0.71 nan nan nan 0.82 15.41 0.30
25 mr2251 0.06131 45.89 38 78434 3079 107 105 1.00 22.9243 -0.40 1.04 0.77 nan nan nan 0.90 15.44 0.20
26 mr2251 0.06190 47.80 39 78434 3092 108 106 1.00 22.9370 0.36 1.54 1.00 15.09 0.59 nan 1.27 15.56 0.11
27 mr2251 0.06276 43.10 38 78434 3142 109 106 1.00 22.9556 4.57 12.54 3.52 15.80 0.19 0.34 8.03 15.89 3.42
28 mr2251 0.06327 50.52 39 78434 3223 118 110 1.00 22.9666 14.07 1711.16 11.29 15.96 0.16 0.23 861.22 16.12 6.82
29 mr2251 0.06381 48.05 38 78434 3234 109 107 1.00 22.9783 16.70 89.76 13.12 15.97 0.11 0.18 51.44 16.03 7.99
30 mrk478 0.06166 28.21 39 80466 1423 75 73 1.00 22.9319 -1.81 0.63 0.48 nan nan nan 0.55 15.24 5.15
31 mrk478 0.06578 39.37 38 80466 1469 76 74 1.00 23.0208 -1.02 1.08 0.70 nan nan nan 0.89 15.41 1.01
32 mrk478 0.07213 37.11 39 80466 1556 77 75 1.00 23.1580 11.51 56.54 9.70 15.94 0.15 0.32 33.12 16.05 3.39
33 pg1116 0.04114 35.29 39 355485 772 36 35 1.00 22.4886 -0.16 1.61 0.98 nan nan nan 1.30 15.57 0.02
34 pg1116 0.06251 38.29 38 355485 760 36 36 1.00 22.9502 -0.65 1.45 0.94 nan nan nan 1.20 15.54 0.30
35 pg1116 0.08382 35.87 39 355485 756 36 35 1.00 23.4105 1.23 4.23 1.53 15.54 0.34 nan 2.88 15.77 0.61
36 pg1116 0.09210 43.67 38 355485 772 36 36 1.00 23.5894 3.27 159.72 2.74 15.80 0.26 0.57 81.23 16.01 2.02
37 pg1116 0.09281 35.22 37 355485 759 37 36 1.00 23.6047 4.29 26.23 3.78 15.80 0.24 0.59 15.00 15.97 1.92
38 pg1116 0.13373 41.71 34 355485 1001 43 41 1.00 24.4886 20.93 519.78 18.48 15.96 0.17 0.21 269.13 16.07 6.99
39 pg1116 0.13851 47.35 34 355485 947 42 41 1.00 24.5918 -1.45 0.60 0.46 nan nan nan 0.53 15.23 4.33
40 pg1211 0.02586 27.92 37 133595 1286 58 56 1.00 22.1586 -1.38 0.66 0.51 nan nan nan 0.59 15.27 3.58
41 pg1211 0.05443 46.97 38 133595 1522 67 66 1.00 22.7757 2.08 7.09 1.80 15.71 0.23 0.72 4.45 15.87 1.60
42 pks0405 0.02510 29.08 36 376096 481 35 34 1.00 22.1422 -0.35 3.48 1.14 nan nan nan 2.31 15.68 0.04
43 pks0405 0.05902 38.62 38 376096 512 36 35 1.00 22.8748 -1.07 1.88 1.11 nan nan nan 1.49 15.61 0.47
44 pks0405 0.09719 40.81 38 376096 550 36 36 1.00 23.6993 3121.91 279698752.00 3103.52 16.23 0.09 0.28 139850927.76 16.30 6.32
45 pks0405 0.10152 37.76 39 376096 505 36 35 1.00 23.7928 -1.12 1.48 0.79 nan nan nan 1.14 15.48 0.76
46 pks0405 0.10298 38.10 38 376096 505 36 35 1.00 23.8244 -1.31 1.57 0.99 nan nan nan 1.28 15.56 0.84
47 pks0405 0.19456 25.03 38 376096 528 39 38 1.00 25.8025 -1.54 1.28 0.82 nan nan nan 1.05 15.48 1.43
48 pks0405 0.21976 38.16 38 376096 555 41 40 1.00 26.3468 0.83 29.27 1.99 15.39 0.61 nan 15.63 15.97 0.10
49 pks0405 0.24564 44.65 38 376096 596 42 41 1.00 26.9058 -1.04 1.62 0.81 nan nan nan 1.22 15.50 0.61
50 pks0405 0.29748 35.20 38 376096 612 45 44 1.00 28.0256 -0.97 2.04 1.15 nan nan nan 1.59 15.63 0.36
51 pks0405 0.31016 42.41 38 376096 565 45 44 1.00 28.2995 1.34 340.45 2.33 15.58 0.50 nan 171.39 16.03 0.24
52 pks0405 0.32502 32.33 38 376096 548 50 44 1.00 28.6204 237.19 44871933952.00 217.51 16.12 0.23 0.11 22435967084.76 16.34 3.20
53 pks0405 0.49508 37.52 38 376096 489 56 55 1.00 32.2937 -1.99 1.32 0.74 nan nan nan 1.03 15.45 1.80
54 pks2155 0.05708 13.67 23 319334 16704 152 151 1.00 22.8329 0.50 0.28 0.25 15.20 0.16 0.27 0.26 14.96 5.40
55 pks2155 0.06236 30.32 25 319334 16439 143 142 1.00 22.9470 -0.38 0.19 0.17 nan nan nan 0.18 14.80 4.35
56 pks2155 0.10586 38.15 34 319334 18205 129 129 1.00 23.8866 -0.12 0.19 0.18 nan nan nan 0.18 14.81 0.52
57 tons180 0.04304 28.54 38 76753 1841 117 112 1.00 22.5297 -0.54 1.43 0.84 nan nan nan 1.14 15.49 0.24


==> Tables/Chandra/Ascii/o8ascii_Chandra.txt <==
num sourcename z Cmin DOF exp  norm norm_pe norm_ne index wl tau0 tau0_pe tau0_ne logN logN_pe logN_ne tau0_avge logN_avgtau deltaC
1 1es1028 0.12314 35.82 30 148933 1585 62 61 1.00 21.2947 -0.79 0.77 0.55 nan nan nan 0.66 15.64 1.19
2 1es1028 0.13706 -- -- -- -- -- -- -- 21.5587 -- -- -- -- -- -- -- -- --
3 1es1028 0.33735 34.59 38 148933 1851 66 65 1.00 25.3562 -0.24 1.24 0.72 nan nan nan 0.98 15.77 0.07
4 1es1553 0.18759 43.76 33 495645 2462 44 44 1.00 22.5167 0.23 0.63 0.47 15.23 0.50 nan 0.55 15.58 0.23
5 1es1553 0.18775 43.78 32 495645 2464 44 44 1.00 22.5197 0.24 0.63 0.48 15.25 0.48 nan 0.56 15.58 0.23
6 1es1553 0.18984 40.55 33 495645 2490 43 43 1.00 22.5594 0.20 1.23 0.76 15.18 0.73 nan 0.99 15.80 0.06
7 1es1553 0.21631 30.16 26 495645 2584 53 52 1.00 23.0612 -0.45 0.44 0.38 nan nan nan 0.41 15.48 1.20
8 1es1553 0.31130 50.56 39 495645 2998 46 44 1.00 24.8622 -0.05 0.58 0.33 nan nan nan 0.45 15.52 -0.03
9 1es1553 0.37868 48.06 39 495645 3124 49 48 1.00 26.1398 -0.37 0.41 0.35 nan nan nan 0.38 15.45 0.89
10 1es1553 0.39497 41.84 38 495645 3095 49 49 1.00 26.4486 -0.63 0.38 0.33 nan nan nan 0.35 15.42 2.79
11 h1821 0.02438 37.76 38 470152 858 15 14 1.00 19.4222 0.63 0.63 0.50 15.63 0.24 0.63 0.56 15.59 1.80
12 h1821 0.10817 44.34 38 470152 854 17 17 1.00 21.0109 -0.90 0.39 0.34 nan nan nan 0.37 15.43 4.97
13 h1821 0.12133 42.59 31 470152 879 20 20 1.00 21.2604 -0.16 0.53 0.45 nan nan nan 0.49 15.55 0.12
14 h1821 0.12147 42.69 31 470152 880 20 20 1.00 21.2631 -0.03 0.54 0.47 nan nan nan 0.51 15.56 0.00
15 h1821 0.16992 54.02 38 470152 895 20 20 1.00 22.1817 0.27 0.78 0.56 15.29 0.50 nan 0.67 15.65 0.20
16 h1821 0.17043 53.61 38 470152 897 20 20 1.00 22.1914 0.48 0.83 0.61 15.53 0.34 nan 0.72 15.68 0.64
17 h1821 0.21326 33.98 34 470152 944 23 23 1.00 23.0034 -0.56 0.58 0.47 nan nan nan 0.52 15.57 0.99
18 h1821 0.22497 38.17 32 470152 997 24 24 1.00 23.2254 -0.67 0.43 0.38 nan nan nan 0.40 15.47 2.59
19 h1821 0.22522 38.06 32 470152 997 24 24 1.00 23.2302 -0.63 0.38 0.32 nan nan nan 0.35 15.41 2.71
20 h1821 0.22639 38.11 32 470152 1000 24 24 1.00 23.2524 -0.54 0.42 0.36 nan nan nan 0.39 15.46 1.78
21 h1821 0.24531 38.80 33 470152 1114 23 23 1.00 23.6111 0.73 0.69 0.56 15.70 0.23 0.58 0.63 15.64 2.00
22 h1821 0.26657 38.28 37 470152 1161 22 22 1.00 24.0142 -0.26 0.46 0.40 nan nan nan 0.43 15.49 0.36
23 h1821 0.28800 41.01 38 470152 1232 23 23 1.00 24.4205 0.65 0.75 0.55 15.64 0.25 0.76 0.65 15.64 1.56
24 h1821 0.29658 36.87 39 470152 1194 23 22 1.00 24.5832 -1.05 0.30 0.26 nan nan nan 0.28 15.32 9.64
25 h1821 0.29680 37.18 39 470152 1194 23 23 1.00 24.5873 -1.13 0.35 0.32 nan nan nan 0.33 15.40 9.31
26 h2356 0.11461 31.02 33 586697 2121 36 35 1.00 21.1330 0.09 0.55 0.42 14.82 0.80 nan 0.48 15.53 0.04
27 h2356 0.16512 28.36 34 586697 2145 37 37 1.00 22.0907 0.16 0.58 0.45 15.10 0.60 nan 0.52 15.56 0.13
28 mr2251 0.01070 31.58 39 78434 2572 71 70 1.00 19.1629 1.15 1.55 0.99 15.86 0.25 0.76 1.27 15.90 1.61
29 pg1116 0.05900 33.05 38 355485 617 29 28 1.00 20.0786 0.41 3.40 1.22 15.47 0.67 nan 2.31 16.03 0.08
30 pg1116 0.05927 31.93 39 355485 629 29 28 1.00 20.0838 0.46 3.09 1.21 15.51 0.61 nan 2.15 16.01 0.11
31 pg1116 0.11895 26.57 31 355485 654 34 35 1.00 21.2153 0.06 2.25 1.09 14.71 1.34 nan 1.67 15.96 0.00
32 pg1116 0.13852 -- -- -- -- -- -- -- 21.5863 -- -- -- -- -- -- -- -- --
33 pg1116 0.16539 31.16 34 355485 773 36 35 1.00 22.0958 -0.80 1.05 0.66 nan nan nan 0.86 15.74 0.73
34 pg1116 0.16554 31.18 34 355485 774 36 36 1.00 22.0986 -0.83 1.08 0.77 nan nan nan 0.93 15.79 0.72
35 pg1116 0.16610 31.39 35 355485 775 36 35 1.00 22.1093 -0.68 1.15 0.73 nan nan nan 0.94 15.78 0.49
36 pg1116 0.16686 31.82 35 355485 782 36 35 1.00 22.1237 -0.09 1.64 1.00 nan nan nan 1.32 15.91 0.01
37 pg1116 0.17343 35.93 38 355485 762 34 34 1.00 22.2482 -0.25 1.49 0.93 nan nan nan 1.21 15.87 0.05
38 pg1211 0.00711 42.02 38 133595 998 34 33 1.00 19.0948 0.63 1.71 0.91 15.62 0.39 nan 1.31 15.86 0.44
39 pg1211 0.05117 30.00 38 133595 1107 40 39 1.00 19.9302 -0.28 0.99 0.65 nan nan nan 0.82 15.72 0.12
40 pg1211 0.06449 33.49 39 133595 1148 42 41 1.00 20.1827 -0.36 0.92 0.63 nan nan nan 0.78 15.70 0.21
41 pg1211 0.06491 33.15 39 133595 1145 42 41 1.00 20.1907 -0.58 0.83 0.62 nan nan nan 0.72 15.68 0.58
42 pks0405 0.09192 40.79 38 376096 455 31 30 1.00 20.7028 0.68 15.16 1.73 15.66 0.63 nan 8.45 16.26 0.10
43 pks0405 0.09647 39.78 39 376096 467 30 30 1.00 20.7891 3.79 2393.36 3.59 16.17 0.36 0.98 1198.48 16.50 1.33
44 pks0405 0.14808 25.19 31 376096 472 37 37 1.00 21.7676 3.60 41.40 4.08 16.10 0.32 nan 22.74 16.36 0.66
45 pks0405 0.16566 27.87 34 376096 471 35 34 1.00 22.1009 -1.37 1.55 0.99 nan nan nan 1.27 15.90 0.92
46 pks0405 0.16606 28.23 35 376096 474 35 34 1.00 22.1085 -1.06 1.74 0.89 nan nan nan 1.31 15.87 0.57
47 pks0405 0.16659 28.80 35 376096 479 34 34 1.00 22.1185 -0.71 2.38 0.96 nan nan nan 1.67 15.93 0.23
48 pks0405 0.16688 28.85 35 376096 480 35 35 1.00 22.1240 -0.65 2.34 1.23 nan nan nan 1.79 16.00 0.16
49 pks0405 0.16712 28.91 35 376096 481 35 34 1.00 22.1286 -0.53 2.71 1.10 nan nan nan 1.90 15.98 0.10
50 pks0405 0.18257 32.17 38 376096 522 34 34 1.00 22.4215 22.05 1836518.62 20.83 16.33 0.28 0.47 918269.73 16.59 2.54
51 pks0405 0.18289 31.77 38 376096 525 35 34 1.00 22.4276 202.85 13834673.00 200.07 16.43 0.20 0.34 6917436.53 16.61 3.03
52 pks0405 0.24052 33.13 38 376096 525 36 35 1.00 23.5203 37.40 1394919.00 34.36 16.40 0.25 0.32 697476.68 16.62 3.46
53 pks0405 0.24094 32.74 38 376096 527 36 35 1.00 23.5282 318.70 14066361.00 310.60 16.45 0.21 0.20 7033335.80 16.64 3.93
54 pks0405 0.24547 39.22 39 376096 487 36 35 1.00 23.6141 -0.83 2.07 1.10 nan nan nan 1.59 15.96 0.28
55 pks0405 0.29762 42.66 38 376096 595 38 38 1.00 24.6029 1.38 34.30 2.09 15.90 0.44 nan 18.19 16.31 0.32
56 pks0405 0.34188 40.28 39 376096 552 39 38 1.00 25.4420 2.15 36.43 2.78 16.00 0.39 nan 19.60 16.34 0.45
57 pks0405 0.34225 41.57 38 376096 540 38 38 1.00 25.4491 1.27 157.44 2.16 15.90 0.47 nan 79.80 16.33 0.26
58 pks0405 0.35092 43.57 39 376096 504 38 38 1.00 25.6134 -1.24 1.65 0.91 nan nan nan 1.28 15.87 0.75
59 pks0405 0.36075 24.67 38 376096 526 39 38 1.00 25.7998 -1.81 1.29 0.90 nan nan nan 1.10 15.85 1.84
60 pks0405 0.36151 25.83 39 376096 534 39 38 1.00 25.8142 -1.10 1.80 1.03 nan nan nan 1.42 15.92 0.53
61 pks0405 0.36329 31.24 38 376096 545 39 38 1.00 25.8480 -0.25 3.44 1.34 nan nan nan 2.39 16.07 0.02
62 pks0405 0.40570 41.81 38 376096 614 42 41 1.00 26.6521 1.10 85.63 1.96 15.84 0.52 nan 43.80 16.33 0.23
63 pks0405 0.40890 39.69 39 376096 624 45 40 1.00 26.7127 26.09 30737452.00 23.51 16.29 0.30 0.19 15368737.76 16.58 2.91
64 pks0405 0.49505 40.12 38 376096 570 45 44 1.00 28.3461 -1.06 2.05 0.96 nan nan nan 1.50 15.92 0.47
65 pks0405 0.49530 40.23 38 376096 571 45 44 1.00 28.3509 -1.00 2.23 1.19 nan nan nan 1.71 15.99 0.34
66 pks0405 0.55506 33.01 39 376096 545 50 49 1.00 29.4839 -0.77 4.84 1.25 nan nan nan 3.04 16.09 0.14
67 pks2005 0.06490 35.04 39 282191 1757 42 41 1.00 20.1905 -0.44 0.55 0.45 nan nan nan 0.50 15.55 0.71
68 tons180 0.02340 38.98 38 76753 1528 42 41 1.00 19.4037 -0.36 0.66 0.52 nan nan nan 0.59 15.61 0.36
69 tons180 0.04360 26.47 39 76753 1554 44 43 1.00 19.7867 -0.81 0.59 0.51 nan nan nan 0.55 15.59 1.91
70 tons180 0.04560 28.12 38 76753 1572 44 44 1.00 19.8246 -0.06 0.81 0.64 nan nan nan 0.73 15.70 0.01
71 3c273 0.00337 46.56 38 69608 5095 100 98 1.00 19.0239 1.31 1.06 0.75 15.91 0.17 0.30 0.91 15.78 4.12
72 3c273 0.00533 48.67 39 69608 5091 100 99 1.00 19.0611 1.27 1.07 0.75 15.89 0.18 0.32 0.91 15.78 3.85
73 3c273 0.00764 49.34 38 69608 5102 102 100 1.00 19.1049 1.21 1.39 0.83 15.84 0.20 0.41 1.11 15.82 2.91
74 3c273 0.02947 26.95 24 69608 5335 146 144 1.00 19.5188 -0.28 0.64 0.47 nan nan nan 0.55 15.58 0.27
75 3c273 0.04898 40.99 39 69608 5480 125 122 1.00 19.8887 -1.55 0.39 0.34 nan nan nan 0.37 15.43 12.07
76 3c273 0.06655 44.57 38 69608 5539 132 124 1.00 20.2218 -0.04 0.84 0.53 nan nan nan 0.68 15.66 -0.01
77 3c273 0.09018 29.87 38 69608 5748 134 131 1.00 20.6698 3.34 4.82 2.01 16.09 0.14 0.22 3.41 16.09 6.58
78 3c273 0.12007 34.40 31 69608 5957 156 154 1.00 21.2365 1.69 1.76 1.05 15.98 0.18 0.33 1.40 15.93 3.75
79 3c273 0.14660 31.78 31 69608 5708 157 153 1.00 21.7395 -0.36 0.69 0.55 nan nan nan 0.62 15.63 0.34
80 3c273 0.15784 26.34 30 69608 5883 161 158 1.00 21.9526 1.60 1.95 1.09 15.95 0.19 0.40 1.52 15.94 3.00
81 mrk421 0.01009 111.40 10 638847 63448 531 209 1.00 19.1513 0.01 0.17 0.02 13.78 1.34 nan 0.09 14.87 0.32
82 pks2155 0.05405 50.63 39 319334 13905 93 91 1.00 19.9848 0.15 0.22 0.19 15.08 0.36 nan 0.21 15.20 0.73
83 pks2155 0.05707 42.86 39 319334 13877 90 91 1.00 20.0420 0.07 0.20 0.20 14.75 0.55 nan 0.20 15.18 0.10


==> Tables/Chandra/Ascii/o8hiascii_Chandra.txt <==
num sourcename z Cmin DOF exp  norm norm_pe norm_ne index wl tau0 tau0_pe tau0_ne logN logN_pe logN_ne tau0_avge logN_avgtau deltaC
1 1es1028 0.13714 -- -- -- -- -- -- -- 21.5602 -- -- -- -- -- -- -- -- --
2 1es1028 0.20383 24.47 38 148933 1653 61 59 1.00 22.8246 -1.22 0.69 0.52 nan nan nan 0.61 15.63 2.76
3 1es1028 0.22121 26.80 38 148933 1757 63 61 1.00 23.1541 3.82 13.01 2.75 16.13 0.19 0.32 7.88 16.23 3.68
4 1es1553 0.03466 51.93 39 495645 2174 31 31 1.00 19.6172 0.21 0.53 0.42 15.19 0.49 nan 0.48 15.52 0.23
5 1es1553 0.04273 42.22 38 495645 2213 32 32 1.00 19.7702 0.00 0.58 0.35 13.57 2.03 nan 0.46 15.51 0.00
6 1es1553 0.06364 42.31 39 495645 2255 35 35 1.00 20.1666 0.86 0.85 0.59 15.74 0.21 0.44 0.72 15.68 2.66
7 1es1553 0.21869 36.69 30 495645 2585 49 48 1.00 23.1064 -0.35 0.43 0.35 nan nan nan 0.39 15.44 0.78
8 3c273 0.00758 49.20 38 69608 5103 101 99 1.00 19.1037 1.21 1.27 0.81 15.85 0.19 0.39 1.04 15.81 3.07
9 3c273 0.06707 46.91 39 69608 5560 124 134 1.00 20.2316 0.02 0.67 0.65 14.14 1.51 nan 0.66 15.64 -0.01
10 3c273 0.07359 43.29 38 69608 5652 130 128 1.00 20.3553 1.00 1.61 0.87 15.78 0.25 0.79 1.24 15.85 1.54
11 3c273 0.13960 -- -- -- -- -- -- -- 21.6068 -- -- -- -- -- -- -- -- --
12 h1821 0.00944 38.66 39 470152 824 14 14 1.00 19.1390 -0.32 0.39 0.35 nan nan nan 0.37 15.44 0.75
13 h1821 0.06779 39.35 38 470152 852 16 15 1.00 20.2453 2.02 1.67 0.98 15.98 0.13 0.19 1.33 15.87 7.79
14 h1821 0.08483 44.68 39 470152 843 16 16 1.00 20.5684 -0.26 0.45 0.37 nan nan nan 0.41 15.46 0.39
15 h1821 0.12147 42.69 31 470152 880 20 20 1.00 21.2631 -0.03 0.54 0.47 nan nan nan 0.51 15.56 0.00
16 h1821 0.19817 49.67 39 470152 931 22 22 1.00 22.7173 1.16 1.47 0.86 15.83 0.21 0.49 1.17 15.83 2.27
17 h1821 0.21321 35.27 35 470152 948 23 23 1.00 23.0025 -0.55 0.60 0.48 nan nan nan 0.54 15.58 0.93
18 h1821 0.24531 32.59 30 470152 1130 25 24 1.00 23.6111 0.85 0.73 0.58 15.76 0.20 0.44 0.65 15.66 2.67
19 h2356 0.03830 39.37 39 586697 2067 29 29 1.00 19.6862 -0.53 0.35 0.31 nan nan nan 0.33 15.39 2.38
20 h2356 0.07881 40.55 38 586697 2087 32 32 1.00 20.4542 -0.51 0.35 0.30 nan nan nan 0.33 15.38 2.15
21 h2356 0.10467 41.21 38 586697 2108 31 31 1.00 20.9445 0.01 0.52 0.38 13.73 1.83 nan 0.45 15.50 0.00
22 h2356 0.15613 28.52 30 586697 2138 39 39 1.00 21.9202 -0.08 0.48 0.40 nan nan nan 0.44 15.49 0.05
23 mr2251 0.01068 31.54 39 78434 2573 72 70 1.00 19.1625 1.17 1.54 0.99 15.87 0.24 0.73 1.27 15.90 1.66
24 mr2251 0.01449 25.42 39 78434 2473 71 70 1.00 19.2347 -1.12 0.54 0.44 nan nan nan 0.49 15.54 3.77
25 mr2251 0.06131 43.48 38 78434 2702 88 86 1.00 20.1224 3.21 12.08 2.17 16.12 0.17 0.31 7.12 16.24 3.98
26 mr2251 0.06190 43.84 39 78434 2700 88 86 1.00 20.1336 3.41 9.45 2.46 16.11 0.18 0.34 5.95 16.20 3.61
27 mr2251 0.06276 43.50 38 78434 2697 88 86 1.00 20.1499 2.98 54.62 1.92 16.13 0.17 0.30 28.27 16.29 4.11
28 mr2251 0.06327 43.55 39 78434 2707 88 87 1.00 20.1596 5.13 32.32 3.54 16.20 0.14 0.25 17.93 16.31 5.17
29 mr2251 0.06381 41.59 38 78434 2714 89 87 1.00 20.1698 7.99 14.98 5.86 16.22 0.14 0.23 10.42 16.26 5.94
30 mrk478 0.06166 37.08 38 80466 1284 61 60 1.00 20.1291 -1.60 0.68 0.51 nan nan nan 0.59 15.61 4.08
31 mrk478 0.06578 38.24 39 80466 1328 63 61 1.00 20.2072 0.96 5.56 1.48 15.77 0.43 nan 3.52 16.10 0.35
32 mrk478 0.07213 34.86 38 80466 1330 62 60 1.00 20.3276 21.99 1461.42 18.85 16.30 0.16 0.19 740.13 16.42 4.58
33 pg1116 0.04114 38.61 39 355485 635 27 27 1.00 19.7400 0.85 3.32 1.35 15.75 0.43 nan 2.34 16.05 0.34
34 pg1116 0.06251 31.45 38 355485 631 29 28 1.00 20.1452 -0.69 1.20 0.71 nan nan nan 0.95 15.77 0.48
35 pg1116 0.08382 36.50 38 355485 618 30 29 1.00 20.5492 -0.65 1.33 0.89 nan nan nan 1.11 15.85 0.34
36 pg1116 0.09210 33.90 38 355485 632 30 30 1.00 20.7062 1.27 7.97 1.66 15.85 0.39 nan 4.82 16.14 0.50
37 pg1116 0.09281 33.80 38 355485 633 30 30 1.00 20.7197 1.43 8.70 1.75 15.89 0.37 nan 5.23 16.16 0.61
38 pg1116 0.13373 21.48 30 355485 757 36 36 1.00 21.4955 0.31 4.31 1.24 15.35 0.80 nan 2.78 16.06 0.04
39 pg1116 0.13851 -- -- -- -- -- -- -- 21.5861 -- -- -- -- -- -- -- -- --
40 pg1211 0.02586 33.54 38 133595 1070 37 36 1.00 19.4503 1.44 2.02 1.18 15.94 0.23 0.65 1.60 15.97 1.73
41 pg1211 0.05443 30.17 39 133595 1124 41 40 1.00 19.9920 -0.98 0.63 0.48 nan nan nan 0.56 15.58 2.25
42 pks0405 0.02510 32.93 39 376096 432 24 23 1.00 19.4359 0.83 5.37 1.61 15.75 0.49 nan 3.49 16.15 0.21
43 pks0405 0.05902 31.53 38 376096 431 29 28 1.00 20.0790 1.75 35.93 2.44 15.96 0.42 nan 19.18 16.33 0.37
44 pks0405 0.09719 37.54 38 376096 470 30 30 1.00 20.8027 719.82 8546.45 727.42 16.45 0.10 nan 4636.94 16.52 3.80
45 pks0405 0.10152 39.29 39 376096 462 31 30 1.00 20.8848 -0.97 1.70 0.93 nan nan nan 1.32 15.89 0.49
46 pks0405 0.10298 33.14 39 376096 466 31 30 1.00 20.9125 1.46 175.16 2.15 15.94 0.42 nan 88.66 16.32 0.38
47 pks0405 0.19456 32.55 38 376096 514 35 35 1.00 22.6489 -0.83 1.97 1.11 nan nan nan 1.54 15.96 0.30
48 pks0405 0.21976 37.95 38 376096 537 36 36 1.00 23.1266 1.69 199.14 2.35 15.98 0.42 nan 100.75 16.35 0.41
49 pks0405 0.24564 39.21 39 376096 487 35 35 1.00 23.6173 -0.78 2.16 0.93 nan nan nan 1.55 15.91 0.29
50 pks0405 0.29748 42.61 38 376096 595 38 37 1.00 24.6002 1.31 153.91 1.98 15.91 0.44 nan 77.94 16.32 0.37
51 pks0405 0.31016 50.26 39 376096 547 37 37 1.00 24.8406 3.28 6439.36 3.32 16.12 0.40 nan 3221.34 16.49 1.07
52 pks0405 0.32502 53.39 38 376096 543 39 37 1.00 25.1224 -0.25 6.77 1.30 nan nan nan 4.04 16.17 0.01
53 pks0405 0.49508 40.12 38 376096 570 45 44 1.00 28.3467 -1.07 2.07 0.99 nan nan nan 1.53 15.93 0.46
54 pks2155 0.05708 42.87 39 319334 13878 90 95 1.00 20.0422 0.08 0.18 0.21 14.81 0.49 nan 0.20 15.18 0.09
55 pks2155 0.06236 43.07 39 319334 13944 92 93 1.00 20.1423 -0.07 0.19 0.18 nan nan nan 0.18 15.15 0.14
56 pks2155 0.10586 36.85 39 319334 14826 95 94 1.00 20.9671 -0.01 0.31 0.12 nan nan nan 0.22 15.21 -0.04
57 tons180 0.04304 24.70 38 76753 1560 44 43 1.00 19.7760 -0.78 0.60 0.51 nan nan nan 0.55 15.60 1.75


==> Tables/Priors/hi_ascii.txt <==
num Name Redshift logN
1 1es1028 0.13714 13.3000
2 1es1028 0.20383 13.2300
3 1es1028 0.22121 13.4300
4 1es1553 0.03466 13.1200
5 1es1553 0.04273 13.3800
6 1es1553 0.06364 12.9600
7 1es1553 0.21869 12.7200
8 3c249 0.13470 13.1100
9 3c249 0.26664 13.3200
10 3c263 0.06003 12.9700
11 3c263 0.14073 13.5400
12 3c263 0.26322 12.8600
13 3c263 0.31025 13.1200
14 3c263 0.37740 13.3800
15 3c273 0.00758 13.0200
16 3c273 0.06707 12.6000
17 3c273 0.07359 12.8400
18 3c273 0.13960 12.6300
19 3c351 0.06008 13.2300
20 3c351 0.06592 13.8720
21 3c351 0.18191 13.3600
22 3c57 0.19558 13.1700
23 3c57 0.25994 13.3400
24 3c57 0.37357 13.7000
25 3c57 0.44937 13.5800
26 3c66a 0.08850 13.3700
27 b0117 0.14156 13.6500
28 b0117 0.16029 13.0300
29 f1010 0.01614 13.1900
30 h1821 0.00944 13.0000
31 h1821 0.06779 12.7300
32 h1821 0.08483 12.8600
33 h1821 0.12147 13.8100
34 h1821 0.19817 12.9500
35 h1821 0.21321 13.5600
36 h1821 0.24531 13.1900
37 h2356 0.03830 13.3200
38 h2356 0.07881 13.4100
39 h2356 0.10467 13.5200
40 h2356 0.15613 13.5800
41 he0153 0.11318 13.6700
42 he0153 0.17060 13.7100
43 he0226 0.14274 12.8400
44 he0226 0.39890 13.5800
45 he0226 0.41024 13.3000
46 he0238 0.10641 13.3500
47 he0238 0.14922 13.0700
48 he0238 0.18747 13.1300
49 he0238 0.27913 13.3700
50 he0238 0.33435 13.7200
51 he0435 0.00549 14.0000
52 he0435 0.09037 13.4100
53 he0435 0.15328 13.3000
54 he0435 0.16107 13.4800
55 he0435 0.39044 13.9300
56 he0435 0.40988 13.5600
57 he0435 0.42218 13.7400
58 hs0624 0.05515 13.6800
59 hs0624 0.09005 13.4600
60 hs0624 0.31045 13.4300
61 hs1102 0.09533 13.2500
62 hs1102 0.18746 13.0100
63 hs1102 0.21101 13.6000
64 hs1102 0.21762 13.7200
65 hs1102 0.25125 13.5600
66 hs1102 0.25365 13.3600
67 hs1102 0.25794 13.5100
68 hs1102 0.25867 13.7900
69 hs1102 0.28713 13.1500
70 hs1102 0.40856 13.5300
71 hs1102 0.40970 13.7200
72 hs1102 0.41874 13.6900
73 hs1102 0.42280 14.1500
74 hs1102 0.46827 13.7500
75 i06229 0.01218 13.0900
76 i06229 0.05260 13.3000
77 i22456 0.00443 12.8400
78 i22456 0.09941 14.6200
79 mr2251 0.01068 14.6100
80 mr2251 0.01449 12.8900
81 mr2251 0.06131 13.2400
82 mr2251 0.06190 14.0100
83 mr2251 0.06276 14.3500
84 mr2251 0.06327 14.2500
85 mr2251 0.06381 13.7800
86 mrk106 0.06330 12.9800
87 mrk106 0.07672 13.1500
88 mrk478 0.06166 13.1500
89 mrk478 0.06578 13.0200
90 mrk478 0.07213 13.3500
91 mrk876 0.01159 13.2400
92 mrk876 0.05598 12.8100
93 mrk876 0.08709 12.2800
94 mrk876 0.08858 13.6100
95 mrk876 0.08917 12.8800
96 mrk876 0.11487 13.1800
97 ngc7469 0.00981 13.5290
98 pg0003 0.08299 13.7500
99 pg0003 0.17139 12.9000
100 pg0003 0.22541 13.0900
101 pg0003 0.38633 13.4600
102 pg0003 0.42051 13.3800
103 pg0804 0.05015 12.8200
104 pg0804 0.05576 12.8400
105 pg0804 0.36379 12.5300
106 pg0832 0.01753 15.6100
107 pg0832 0.02793 13.5900
108 pg0832 0.08748 13.4300
109 pg0832 0.10171 13.8700
110 pg0832 0.18391 13.3100
111 pg0832 0.27503 13.6100
112 pg0832 0.27694 13.5700
113 pg0832 0.32572 13.2600
114 pg0838 0.06583 13.3100
115 pg0838 0.08628 13.0900
116 pg0838 0.12676 13.0900
117 pg0953 0.16319 13.0000
118 pg0953 0.19221 13.3210
119 pg1001 0.00165 13.8900
120 pg1001 0.21343 13.8700
121 pg1048 0.00642 13.9900
122 pg1048 0.02414 13.1700
123 pg1049 0.03015 13.4500
124 pg1049 0.06313 13.5500
125 pg1049 0.12706 13.5800
126 pg1049 0.14980 13.2800
127 pg1049 0.16322 13.1900
128 pg1049 0.32523 13.3500
129 pg1049 0.34016 13.4900
130 pg1049 0.34187 14.0500
131 pg1115 0.09511 13.2400
132 pg1115 0.12059 13.0300
133 pg1115 0.12741 13.2000
134 pg1116 0.04114 13.2300
135 pg1116 0.06251 13.1400
136 pg1116 0.08382 13.1800
137 pg1116 0.09210 12.7600
138 pg1116 0.09281 13.1200
139 pg1116 0.13373 13.2350
140 pg1116 0.13851 13.4700
141 pg1121 0.00791 13.2700
142 pg1121 0.07727 13.4800
143 pg1121 0.18078 13.4700
144 pg1121 0.18869 13.1400
145 pg1121 0.21814 12.8700
146 pg1121 0.21992 13.8800
147 pg1211 0.02586 13.4900
148 pg1211 0.05443 13.1900
149 pg1216 0.00842 13.3600
150 pg1216 0.07969 13.1900
151 pg1216 0.12372 14.7500
152 pg1216 0.12473 14.6500
153 pg1216 0.17950 13.2500
154 pg1216 0.20014 13.6000
155 pg1216 0.21258 13.0400
156 pg1216 0.28204 13.9000
157 pg1222 0.15554 13.9400
158 pg1222 0.24198 13.5600
159 pg1222 0.26075 12.8900
160 pg1222 0.32786 13.1700
161 pg1222 0.36749 13.6900
162 pg1222 0.37471 13.8300
163 pg1222 0.37721 13.6400
164 pg1222 0.37840 13.5400
165 pg1229 0.05018 12.8900
166 pg1259 0.05563 13.4100
167 pg1259 0.15136 13.2650
168 pg1259 0.16647 13.3400
169 pg1259 0.17893 13.0860
170 pg1259 0.22376 13.0000
171 pg1259 0.24126 13.4100
172 pg1259 0.31974 14.0300
173 pg1259 0.36212 13.3600
174 pg1259 0.38254 13.4900
175 pg1259 0.38266 13.6730
176 pg1307 0.08345 13.4000
177 pg1309 0.03861 13.4300
178 pg1309 0.17740 13.9000
179 pg1309 0.17852 14.5300
180 pg1309 0.17918 14.4400
181 pg1309 0.18143 13.8700
182 pg1424 0.01908 13.5000
183 pg1424 0.25044 13.0300
184 pg1424 0.36260 13.2000
185 pg1444 0.22031 13.5250
186 pg1626 0.06137 13.5900
187 phl1811 0.05143 13.6500
188 phl1811 0.05813 13.1600
189 phl1811 0.08085 13.9500
190 phl1811 0.08163 13.2000
191 phl1811 0.12003 13.0100
192 phl1811 0.15787 13.1900
193 phl2525 0.06548 13.1700
194 phl2525 0.06682 13.3800
195 phl2525 0.08351 13.3800
196 phl2525 0.14869 13.0700
197 phl2525 0.17002 13.3400
198 pks0312 0.11454 13.9800
199 pks0405 0.02510 13.1800
200 pks0405 0.05902 13.2930
201 pks0405 0.09719 13.6000
202 pks0405 0.10152 13.2040
203 pks0405 0.10298 13.3750
204 pks0405 0.19456 12.8500
205 pks0405 0.21976 12.7200
206 pks0405 0.24564 13.1300
207 pks0405 0.29748 13.2300
208 pks0405 0.31016 12.9200
209 pks0405 0.32502 13.6770
210 pks0405 0.49508 14.3430
211 pks0552 0.26916 13.1500
212 pks0552 0.35661 13.3400
213 pks0558 0.10472 13.0400
214 pks0637 0.14272 13.0600
215 pks0637 0.16082 13.3600
216 pks0637 0.17428 12.9900
217 pks0637 0.36408 13.4800
218 pks0637 0.41784 13.7300
219 pks1302 0.01956 13.2800
220 pks1302 0.03281 13.1300
221 pks1302 0.14531 15.3540
222 pks1302 0.19281 13.6300
223 pks1302 0.23679 13.4500
224 pks1302 0.23752 12.9900
225 pks1302 0.24885 13.3970
226 pks1302 0.25120 13.7400
227 pks2155 0.05708 14.0700
228 pks2155 0.06236 12.8100
229 pks2155 0.10586 13.4700
230 pmn2345 0.28405 13.4800
231 pmn2345 0.31540 13.7200
232 pmn2345 0.37828 14.3500
233 pmn2345 0.43000 13.5300
234 pmn2345 0.47074 13.6300
235 q0045 0.05590 13.2200
236 q0045 0.06377 12.9600
237 q1230 0.08344 13.2900
238 q1230 0.08540 12.7800
239 q1230 0.09444 12.9900
240 q1230 0.10000 13.1700
241 q1230 0.10525 13.9760
242 q1230 0.10549 14.1100
243 q1230 0.10566 14.0140
244 q1230 0.10612 13.3800
245 q1230 0.10639 13.7980
246 q1230 0.10660 13.5000
247 q1230 0.10853 12.7900
248 q1230 0.10940 13.7500
249 q1230 0.12103 13.4900
250 rbs144 0.04528 13.0500
251 rbs1892 0.15567 13.2700
252 rbs1892 0.15633 13.3700
253 rbs1892 0.16343 13.8100
254 rbs1892 0.17001 13.1900
255 rbs1892 0.17155 13.4400
256 rbs1892 0.17185 13.2300
257 rbs542 0.04455 12.8700
258 rbs542 0.04992 12.7600
259 rxj0439 0.00550 13.6800
260 rxj0439 0.17680 13.5300
261 rxj0956 0.03471 13.7600
262 rxj0956 0.06924 13.1600
263 rxj0956 0.10858 13.3200
264 rxj0956 0.12796 13.5900
265 rxj0956 0.14704 13.1900
266 rxj0956 0.15101 13.0000
267 rxj2154 0.23009 13.0900
268 s080908 0.05775 13.4700
269 s080908 0.06391 13.5700
270 s080908 0.14214 13.4000
271 s080908 0.16001 13.4500
272 s080908 0.38700 13.4000
273 s09255b 0.13118 13.4500
274 s092909 0.16491 13.7500
275 s092909 0.23508 13.4900
276 s094952 0.06581 13.4100
277 s094952 0.16442 13.4300
278 s135712 0.14702 13.9700
279 s50716 0.00989 13.1000
280 s50716 0.01766 13.1000
281 s50716 0.08834 13.1300
282 s50716 0.14936 12.8700
283 sbs1108 0.02497 13.8100
284 sbs1108 0.25715 13.7000
285 sbs1108 0.41402 13.5500
286 sbs1122 0.04709 13.2900
287 sbs1122 0.13699 13.3400
288 sbs1122 0.13812 13.6300
289 sbs1122 0.13865 13.8400
290 sbs1122 0.15271 13.4700
291 sbs1122 0.36707 13.6600
292 ton1187 0.01504 13.6500
293 ton1187 0.05216 13.4900
294 ton1187 0.07687 13.0600
295 ton28 0.03357 13.4000
296 tons180 0.04304 13.7630
297 tons210 0.06763 12.9800
298 tons210 0.08558 13.0500


==> Tables/Priors/ovi_ascii.txt <==
num Name Redshift logN
1 1es1028 0.12314 14.2800
2 1es1028 0.13706 13.5700
3 1es1028 0.33735 13.9100
4 1es1553 0.18759 13.8033
5 1es1553 0.18775 13.8800
6 1es1553 0.18984 13.4333
7 1es1553 0.21631 13.2700
8 1es1553 0.31130 13.3800
9 1es1553 0.37868 12.9500
10 1es1553 0.39497 13.8800
11 1sj1032 0.17007 14.3500
12 3c249 0.24676 13.8150
13 3c249 0.30788 13.9200
14 3c249 0.30809 14.5000
15 3c249 0.31364 13.7500
16 3c263 0.11388 13.6500
17 3c263 0.14078 13.7433
18 3c263 0.29204 13.0100
19 3c263 0.32566 13.9933
20 3c263 0.44677 13.9500
21 3c263 0.52690 13.9000
22 3c263 0.52801 13.4900
23 3c273 0.00337 13.3530
24 3c273 0.00533 12.9950
25 3c273 0.00764 13.1100
26 3c273 0.02947 13.3800
27 3c273 0.04898 14.0000
28 3c273 0.06655 13.3800
29 3c273 0.09018 13.2630
30 3c273 0.12007 13.4400
31 3c273 0.14660 13.4600
32 3c273 0.15784 13.0600
33 3c351 0.21789 13.9640
34 3c351 0.22093 14.3150
35 3c351 0.31635 13.6840
36 3c351 0.31657 14.0070
37 3c351 0.31687 13.9680
38 3c351 0.32086 12.9200
39 3c57 0.17002 13.6000
40 3c57 0.24987 13.5800
41 3c57 0.25022 13.8200
42 3c57 0.27821 13.7667
43 3c57 0.28669 13.5800
44 3c57 0.29238 14.3033
45 3c57 0.32010 13.7700
46 3c57 0.32301 13.4233
47 3c57 0.32368 13.7000
48 3c57 0.32405 14.0633
49 3c57 0.32460 14.0933
50 3c57 0.32780 13.6667
51 3c57 0.32820 14.5100
52 3c57 0.32902 13.9233
53 3c57 0.33332 13.6600
54 3c57 0.38342 13.9833
55 3c57 0.40187 13.2200
56 3c57 0.40211 13.5333
57 3c57 0.43164 14.0100
58 3c57 0.53325 13.9133
59 3c57 0.57997 14.0567
60 3c57 0.66914 13.8833
61 3c57 0.66948 13.9067
62 3c57 0.66976 14.2367
63 3c66a 0.24258 14.2367
64 3c66a 0.32824 13.3700
65 b0117 0.14191 13.3500
66 b0117 0.19073 13.6067
67 b0117 0.34848 13.9033
68 b0117 0.34861 13.8467
69 f1010 0.11326 13.9700
70 f1010 0.19113 13.3100
71 f1010 0.19319 13.7100
72 f1010 0.25473 18.0000
73 h1821 0.02438 13.3800
74 h1821 0.10817 13.2300
75 h1821 0.12133 13.9870
76 h1821 0.12147 13.6800
77 h1821 0.16992 13.8000
78 h1821 0.17043 13.5500
79 h1821 0.21326 13.5633
80 h1821 0.22497 14.2533
81 h1821 0.22522 13.0633
82 h1821 0.22639 13.5033
83 h1821 0.24531 13.7333
84 h1821 0.26657 13.6633
85 h1821 0.28800 13.3900
86 h1821 0.29658 13.8633
87 h1821 0.29680 14.0133
88 h2356 0.11461 14.0800
89 h2356 0.16512 13.5900
90 he0056 0.16392 13.4500
91 he0056 0.16492 13.0700
92 he0153 0.13221 13.1933
93 he0153 0.14844 13.8933
94 he0153 0.14886 14.0800
95 he0153 0.17089 13.8200
96 he0153 0.19885 13.7033
97 he0153 0.22202 13.5600
98 he0153 0.22600 14.2067
99 he0153 0.29091 13.6933
100 he0153 0.29115 13.9067
101 he0153 0.39774 13.1200
102 he0153 0.40027 14.2767
103 he0153 0.40058 13.3567
104 he0226 0.01746 13.6600
105 he0226 0.02679 13.3400
106 he0226 0.04121 13.5000
107 he0226 0.04535 13.2600
108 he0226 0.04609 13.3700
109 he0226 0.06015 13.3000
110 he0226 0.06083 13.3300
111 he0226 0.07023 13.2400
112 he0226 0.08375 13.3100
113 he0226 0.08901 13.2800
114 he0226 0.08938 13.0900
115 he0226 0.08950 13.2200
116 he0226 0.09220 13.2900
117 he0226 0.10668 13.5300
118 he0226 0.11514 13.1500
119 he0226 0.11680 13.3700
120 he0226 0.11733 13.2200
121 he0226 0.12589 13.2500
122 he0226 0.13832 13.3200
123 he0226 0.15175 13.6600
124 he0226 0.15549 13.6000
125 he0226 0.16237 13.6700
126 he0226 0.16339 13.5900
127 he0226 0.16971 14.1600
128 he0226 0.18619 13.4700
129 he0226 0.18811 13.3200
130 he0226 0.18891 13.2500
131 he0226 0.19374 13.4000
132 he0226 0.19453 13.2800
133 he0226 0.19860 13.7000
134 he0226 0.20055 13.3800
135 he0226 0.20703 14.3767
136 he0226 0.22009 13.0400
137 he0226 0.22099 13.3300
138 he0226 0.23009 13.3300
139 he0226 0.23964 13.3400
140 he0226 0.24522 13.1100
141 he0226 0.25099 13.2200
142 he0226 0.27155 13.2200
143 he0226 0.27956 13.2400
144 he0226 0.28041 13.2100
145 he0226 0.29134 13.2600
146 he0226 0.29213 13.3700
147 he0226 0.30939 13.3700
148 he0226 0.31833 12.9700
149 he0226 0.33965 13.1700
150 he0226 0.34036 13.9233
151 he0226 0.35493 12.9400
152 he0226 0.35528 13.6767
153 he0226 0.37281 13.3500
154 he0226 0.38420 13.3400
155 he0226 0.38636 13.3700
156 he0226 0.39642 13.5400
157 he0226 0.39692 13.3400
158 he0226 0.39890 13.4600
159 he0226 0.40034 13.4500
160 he0226 0.40274 13.3000
161 he0226 0.49225 14.4000
162 he0226 0.49254 14.5167
163 he0226 0.49280 14.0267
164 he0226 0.49309 14.0300
165 he0238 0.27918 13.2900
166 he0238 0.31404 13.4133
167 he0238 0.40107 13.4800
168 he0238 0.42387 14.4033
169 he0238 0.42431 14.1367
170 he0238 0.47203 14.1267
171 he0238 0.47230 13.7333
172 he0238 0.60294 14.1600
173 he0238 0.60334 14.0500
174 he0238 0.60364 13.6900
175 he0238 0.60431 14.5033
176 he0238 0.60493 14.0800
177 he0238 0.60912 14.4700
178 he0238 0.60938 14.6700
179 he0238 0.61015 14.3100
180 he0238 0.61091 13.7767
181 he0435 0.24490 13.8900
182 he0435 0.29849 13.8100
183 he0435 0.31319 13.9600
184 he0435 0.39225 14.1067
185 he0435 0.39266 14.0167
186 he0435 0.40921 14.1300
187 he0435 0.40997 14.5433
188 hs0624 0.06342 14.1660
189 hs0624 0.07573 13.9000
190 hs0624 0.20482 13.3900
191 hs0624 0.20531 13.1400
192 hs0624 0.21134 13.0700
193 hs0624 0.22329 13.0300
194 hs0624 0.25230 13.2350
195 hs0624 0.29984 13.0810
196 hs0624 0.31794 13.6530
197 hs0624 0.33980 13.5370
198 hs0624 0.34863 13.1210
199 hs0624 0.37034 12.7920
200 hs0624 0.37058 13.6170
201 hs0624 0.37095 13.6280
202 hs1102 0.20136 13.2500
203 hs1102 0.20653 14.2333
204 hs1102 0.23882 14.7700
205 hs1102 0.26162 14.0000
206 hs1102 0.28902 13.8200
207 hs1102 0.28924 13.5900
208 hs1102 0.28974 14.1933
209 hs1102 0.31046 14.3367
210 hs1102 0.33619 13.4700
211 hs1102 0.38188 13.9000
212 hs1102 0.40794 13.8200
213 hs1102 0.40978 14.0967
214 hs1102 0.43768 13.8100
215 hs1102 0.43807 14.0500
216 hs1102 0.48393 14.3133
217 hs1102 0.48432 14.2800
218 hs1102 0.48495 14.4000
219 hs1102 0.48525 14.3400
220 hs1102 0.48637 14.5200
221 hs1102 0.50606 13.8400
222 i22456 0.09858 14.7267
223 i22456 0.09895 14.3600
224 i22456 0.09931 14.9033
225 i22456 0.09959 14.0200
226 i22456 0.09989 14.8300
227 i22456 0.10034 14.6567
228 i22456 0.10101 15.3533
229 i22456 0.10146 13.9600
230 mr2251 0.01070 13.4200
231 mrk421 0.01009 13.1800
232 mrk876 0.00311 13.5500
233 mrk876 0.06248 13.5700
234 mrk876 0.08579 14.0500
235 mrk876 0.11488 14.3933
236 mrk876 0.11517 13.6867
237 mrk876 0.11588 14.1500
238 ngc7469 0.00962 14.0860
239 ngc7469 0.00994 14.7310
240 ngc7469 0.01153 13.4300
241 p1103 0.13556 13.8200
242 p1103 0.13937 13.6600
243 p1103 0.14099 13.5833
244 p1103 0.14126 14.1533
245 p1103 0.17277 14.0800
246 pg0003 0.16521 13.7567
247 pg0003 0.20907 13.7000
248 pg0003 0.29021 14.2067
249 pg0003 0.30551 13.2400
250 pg0003 0.30569 13.2633
251 pg0003 0.34757 14.2567
252 pg0003 0.34788 13.9233
253 pg0003 0.36452 14.3333
254 pg0003 0.36508 14.4700
255 pg0003 0.36572 14.0700
256 pg0003 0.36621 14.0867
257 pg0003 0.37029 13.6100
258 pg0003 0.38608 13.8233
259 pg0003 0.38639 13.8733
260 pg0003 0.40138 14.2567
261 pg0003 0.42192 14.2900
262 pg0157 0.14621 13.3700
263 pg0804 0.00382 13.5200
264 pg0804 0.01851 13.1700
265 pg0804 0.10216 14.1733
266 pg0804 0.10230 14.0200
267 pg0832 0.10772 13.5300
268 pg0832 0.13230 14.0300
269 pg0832 0.15276 13.8400
270 pg0832 0.23308 13.8100
271 pg0832 0.32567 14.0967
272 pg0953 0.01560 13.6900
273 pg0953 0.05891 13.9000
274 pg0953 0.06807 14.3450
275 pg0953 0.11827 13.3400
276 pg0953 0.14236 14.0467
277 pg0953 0.14263 13.6133
278 pg0953 0.14307 13.2767
279 pg0953 0.22967 13.8567
280 pg0953 0.23251 13.3900
281 pg0953 0.23351 13.4767
282 pg1001 0.13773 14.0800
283 pg1001 0.21259 13.4300
284 pg1001 0.27333 13.3233
285 pg1001 0.33018 14.2433
286 pg1049 0.19406 13.7267
287 pg1049 0.32490 13.7100
288 pg1049 0.32545 13.7300
289 pg1049 0.32569 14.4100
290 pg1049 0.33481 14.4500
291 pg1049 0.33531 14.5200
292 pg1049 0.33904 14.1033
293 pg1049 0.34006 15.0500
294 pg1049 0.34096 14.8667
295 pg1049 0.34181 15.1067
296 pg1049 0.34260 14.6167
297 pg1115 0.12285 13.5733
298 pg1115 0.12313 13.8067
299 pg1115 0.13104 13.9733
300 pg1115 0.15456 14.2733
301 pg1115 0.15467 14.7200
302 pg1116 0.05900 13.4510
303 pg1116 0.05927 13.5220
304 pg1116 0.11895 13.6300
305 pg1116 0.13852 13.8233
306 pg1116 0.16539 13.6600
307 pg1116 0.16554 13.9300
308 pg1116 0.16610 13.5900
309 pg1116 0.16686 13.4900
310 pg1116 0.17343 13.3200
311 pg1121 0.19245 13.4100
312 pg1121 0.21986 14.2633
313 pg1211 0.00711 13.7800
314 pg1211 0.05117 14.2600
315 pg1211 0.06449 14.1200
316 pg1211 0.06491 13.7300
317 pg1216 0.12362 14.2167
318 pg1216 0.12389 14.1400
319 pg1216 0.12463 13.7800
320 pg1216 0.12485 14.1667
321 pg1216 0.13499 13.8200
322 pg1216 0.26768 13.6850
323 pg1216 0.28199 13.7933
324 pg1216 0.28237 13.5933
325 pg1222 0.16715 13.5267
326 pg1222 0.22263 13.8800
327 pg1222 0.24184 14.2100
328 pg1222 0.24454 14.1267
329 pg1222 0.34686 13.6033
330 pg1222 0.34941 13.8400
331 pg1222 0.36375 13.6267
332 pg1222 0.37616 13.4800
333 pg1222 0.37706 13.8500
334 pg1222 0.37730 13.5467
335 pg1222 0.37842 14.0933
336 pg1222 0.37869 13.4233
337 pg1222 0.39726 13.0500
338 pg1222 0.40828 13.1300
339 pg1222 0.42130 13.9100
340 pg1222 0.42308 13.9867
341 pg1259 0.00220 13.6080
342 pg1259 0.00762 13.3000
343 pg1259 0.02217 13.3700
344 pg1259 0.04606 13.9200
345 pg1259 0.04650 13.7900
346 pg1259 0.19576 13.6633
347 pg1259 0.21940 14.0800
348 pg1259 0.21953 13.6340
349 pg1259 0.22313 13.5630
350 pg1259 0.23284 13.5100
351 pg1259 0.23956 13.4000
352 pg1259 0.25973 13.8200
353 pg1259 0.31979 13.3467
354 pg1259 0.32472 13.3000
355 pg1307 0.14187 13.8867
356 pg1307 0.14214 13.8233
357 pg1309 0.17586 14.4267
358 pg1309 0.17745 15.2100
359 pg1309 0.17866 15.8900
360 pg1309 0.17930 15.4900
361 pg1309 0.17979 15.2000
362 pg1309 0.18069 15.2400
363 pg1309 0.18117 15.0700
364 pg1309 0.18139 14.8900
365 pg1309 0.18145 14.7700
366 pg1309 0.18192 14.3000
367 pg1309 0.18698 13.9700
368 pg1424 0.12120 13.9600
369 pg1424 0.12152 14.3733
370 pg1424 0.14689 13.8733
371 pg1424 0.14712 13.6500
372 pg1424 0.33947 13.4700
373 pg1424 0.33988 13.6300
374 pg1424 0.38633 13.7767
375 pg1424 0.38662 14.1133
376 pg1424 0.42884 13.0700
377 pg1424 0.60369 13.3600
378 pg1444 0.22031 13.9300
379 pg1444 0.22676 13.2700
380 pg1444 0.26690 13.7820
381 pg1444 0.26728 13.5210
382 pg1444 0.26738 13.8810
383 pg1444 0.26747 13.4550
384 pg1626 0.13075 13.2900
385 phl1811 0.07344 13.0330
386 phl1811 0.07768 13.6100
387 phl1811 0.08131 13.8840
388 phl1811 0.13239 13.9433
389 phl1811 0.13282 13.6333
390 phl1811 0.13318 13.6733
391 phl1811 0.13545 13.5400
392 phl1811 0.15752 13.4633
393 phl1811 0.15786 13.6300
394 phl1811 0.17652 14.1100
395 phl1811 0.19157 13.5267
396 phl1811 0.19194 14.6633
397 phl1811 0.19220 13.6400
398 phl2525 0.20154 14.1167
399 phl2525 0.20207 13.5600
400 phl2525 0.20605 13.9867
401 pks0312 0.20188 13.7600
402 pks0312 0.20275 14.8750
403 pks0405 0.09192 13.8300
404 pks0405 0.09647 13.7300
405 pks0405 0.14808 13.6767
406 pks0405 0.16566 13.0000
407 pks0405 0.16606 14.0500
408 pks0405 0.16659 13.8600
409 pks0405 0.16688 14.2300
410 pks0405 0.16712 14.3933
411 pks0405 0.18257 13.7000
412 pks0405 0.18289 13.8100
413 pks0405 0.24052 13.4800
414 pks0405 0.24094 12.9900
415 pks0405 0.24547 12.6700
416 pks0405 0.29762 13.6400
417 pks0405 0.34188 13.4900
418 pks0405 0.34225 13.2800
419 pks0405 0.35092 13.3500
420 pks0405 0.36075 13.1900
421 pks0405 0.36151 13.8733
422 pks0405 0.36329 13.4933
423 pks0405 0.40570 13.6300
424 pks0405 0.40890 13.2400
425 pks0405 0.49505 14.3167
426 pks0405 0.49530 13.8333
427 pks0405 0.55506 14.0267
428 pks0552 0.11067 13.8700
429 pks0552 0.14861 13.5900
430 pks0552 0.14893 13.7700
431 pks0552 0.18726 13.6800
432 pks0552 0.25380 13.4533
433 pks0552 0.27850 13.7400
434 pks0552 0.28570 13.7667
435 pks0552 0.34489 13.0800
436 pks0552 0.37621 13.5733
437 pks0552 0.37655 13.5733
438 pks0552 0.37974 13.1000
439 pks0552 0.39346 13.2900
440 pks0552 0.42511 13.2000
441 pks0552 0.44610 13.6400
442 pks0552 0.59449 13.4200
443 pks0552 0.63163 13.7600
444 pks0552 0.63186 13.9067
445 pks0637 0.12291 14.1033
446 pks0637 0.14420 13.8000
447 pks0637 0.16107 14.1000
448 pks0637 0.20475 13.5833
449 pks0637 0.24873 13.9700
450 pks0637 0.30079 13.7900
451 pks0637 0.30107 13.9800
452 pks0637 0.38642 13.8233
453 pks0637 0.40897 13.8500
454 pks0637 0.41753 14.2133
455 pks0637 0.45294 13.6867
456 pks0637 0.46848 13.8833
457 pks1302 0.04225 14.3800
458 pks1302 0.06474 13.7000
459 pks1302 0.09486 13.8530
460 pks1302 0.09891 14.0300
461 pks1302 0.14518 13.8233
462 pks1302 0.14552 13.4500
463 pks1302 0.20438 13.6400
464 pks1302 0.22563 13.8867
465 pks1302 0.22743 13.4767
466 pks1302 0.25288 12.9200
467 pks1302 0.25299 13.3700
468 pks2005 0.06490 13.6100
469 pks2155 0.05405 13.6300
470 pks2155 0.05707 13.5700
471 pmn2345 0.19957 14.3900
472 pmn2345 0.37816 13.5300
473 pmn2345 0.39704 13.6700
474 pmn2345 0.42744 13.9600
475 pmn2345 0.43053 13.7967
476 pmn2345 0.43755 13.7133
477 pmn2345 0.51360 13.9533
478 pmn2345 0.53517 13.4800
479 pmn2345 0.59970 13.9800
480 pmn2345 0.61135 13.5100
481 pmn2345 0.61155 13.7600
482 pmn2345 0.61196 14.3867
483 q0045 0.11052 13.8067
484 q0045 0.13521 15.0167
485 q1230 0.09518 14.4600
486 q1230 0.10318 13.4300
487 q1230 0.10445 13.4500
488 q1230 0.10530 15.1200
489 q1230 0.10596 15.0500
490 q1230 0.10666 14.9767
491 q1230 0.10809 14.1333
492 q1230 0.10820 14.6000
493 q1230 0.10861 14.6433
494 q1230 0.10906 14.9900
495 q1230 0.10935 15.4800
496 q1230 0.10956 15.1000
497 q1230 0.11707 15.1567
498 q1230 0.11743 14.8267
499 q1230 0.11781 15.0300
500 rbs1892 0.15752 14.3000
501 rbs1892 0.17133 13.6700
502 rbs1892 0.19874 13.6900
503 rbs542 0.10323 15.4900
504 rbs542 0.10379 14.7400
505 rxj0439 0.11547 14.0900
506 rxj0439 0.21833 13.4800
507 rxj0439 0.24235 14.2933
508 rxj0439 0.24258 14.3300
509 rxj0439 0.24313 14.7467
510 rxj0439 0.24387 13.9433
511 rxj2154 0.15689 13.8267
512 rxj2154 0.15862 13.6167
513 rxj2154 0.15889 13.7167
514 s080908 0.12865 14.0867
515 s080908 0.30757 14.5267
516 s080908 0.32236 14.2600
517 s080908 0.37184 13.8600
518 s080908 0.40733 13.6600
519 s080908 0.40764 14.0167
520 s080908 0.41759 14.1100
521 s080908 0.51541 13.8100
522 s080908 0.60328 13.7833
523 s080908 0.61912 14.8700
524 s080908 0.65652 16.4733
525 s080908 0.65727 14.4400
526 s080908 0.65745 14.2300
527 s080908 0.65761 16.3700
528 s09255b 0.29645 14.4967
529 s09255b 0.30927 13.6567
530 s092909 0.14489 13.9300
531 s092909 0.16671 14.1600
532 s094952 0.16442 13.6300
533 s094952 0.35167 14.0033
534 s094952 0.36551 14.3000
535 s094952 0.36580 14.0000
536 s135712 0.09753 14.4900
537 s135712 0.14701 14.5200
538 s50716 0.23145 13.7667
539 sbs1108 0.16559 14.1700
540 sbs1108 0.32014 13.6700
541 sbs1108 0.33424 13.6900
542 sbs1108 0.33522 13.8700
543 sbs1108 0.34523 13.8400
544 sbs1108 0.43579 13.7900
545 sbs1108 0.46320 13.7633
546 sbs1108 0.46846 13.8000
547 sbs1108 0.48712 13.8433
548 sbs1108 0.61764 13.6600
549 sbs1122 0.15545 14.0900
550 sbs1122 0.19439 13.8900
551 sbs1122 0.21209 14.0200
552 sbs1122 0.25712 14.5300
553 sbs1122 0.31236 14.3900
554 sbs1122 0.31274 14.0300
555 sbs1122 0.42009 13.9300
556 sbs1122 0.57049 13.8667
557 ton236 0.19452 14.1067
558 ton236 0.21887 13.8600
559 ton236 0.21919 13.7900
560 ton236 0.25876 13.7200
561 ton236 0.25896 13.5800
562 ton236 0.39942 13.8200
563 ton236 0.43738 14.2667
564 ton236 0.44804 13.2300
565 ton28 0.13746 14.1770
566 ton28 0.13781 13.8250
567 ton28 0.17251 13.7400
568 ton28 0.24292 13.1500
569 ton28 0.24859 13.1300
570 ton28 0.27338 13.2970
571 ton28 0.33021 14.1810
572 ton580 0.20258 13.4300
573 ton580 0.29171 13.1700
574 tons180 0.02340 13.4800
575 tons180 0.04360 13.4300
576 tons180 0.04560 13.7400


==> Tables/XMM/Ascii/o7ascii.txt <==
num sourcename z Cmin DOF RGS1exp RGS2exp norm norm_pe norm_ne index wl tau0 tau0_pe tau0_ne logN logN_pe logN_ne tau0_avge logN_avgtau deltaC
1 1es1028 0.12314 95.40 79 144787 147275 1102 30 30 1.00 24.2598 0.55 1.74 0.88 15.24 0.44 nan 1.31 15.53 0.40
2 1es1028 0.13706 92.82 90 143804 146370 1121 33 32 1.00 24.5605 -0.31 0.85 0.56 nan nan nan 0.71 15.33 0.22
3 1es1028 0.33735 86.46 91 145450 146420 1324 48 46 1.00 28.8868 -0.78 0.84 0.57 nan nan nan 0.70 15.33 1.08
4 1es1553 0.18759 102.10 88 1793737 1757303 1796 13 12 1.00 25.6519 0.60 0.32 0.26 15.27 0.15 0.21 0.29 14.99 7.82
5 1es1553 0.18775 102.34 88 1793737 1757303 1796 13 12 1.00 25.6554 0.57 0.30 0.25 15.26 0.15 0.22 0.27 14.97 7.53
6 1es1553 0.18984 105.72 86 1794800 1753128 1778 12 12 1.00 25.7005 -0.05 0.17 0.23 nan nan nan 0.20 14.85 0.16
7 1es1553 0.21631 84.95 81 1756247 1757203 1778 14 14 1.00 26.2723 0.19 0.25 0.22 14.83 0.33 nan 0.24 14.91 0.95
8 1es1553 0.31130 113.79 90 1740303 1677696 1807 15 15 1.00 28.3241 -0.15 0.26 0.23 nan nan nan 0.24 14.92 0.45
9 1es1553 0.37868 119.25 98 1809416 1817188 1834 17 17 1.00 29.7795 0.00 0.09 0.80 13.08 1.43 nan 0.44 15.16 -0.04
10 1es1553 0.39497 90.13 98 1751580 1813451 1810 18 18 1.00 30.1314 0.02 0.38 0.24 13.80 1.32 nan 0.31 15.02 0.02
11 3c249 0.24676 78.14 93 2639 2524 282 141 104 1.00 26.9300 -1.24 1066204528640.00 28.76 nan nan nan 533102264334.38 16.40 0.03
12 3c249 0.30788 81.25 88 2639 2535 697 234 175 1.00 28.2502 98149.83 100000002004087734272.00 98179.83 16.21 0.25 nan 50000001002043916288.00 16.46 0.35
13 3c249 0.30809 81.15 88 2639 2535 701 236 177 1.00 28.2547 14456889.00 100000002004087734272.00 14456919.00 16.29 0.17 nan 50000001002051092480.00 16.46 0.47
14 3c249 0.31364 78.36 88 2639 2538 758 250 193 1.00 28.3746 9440424099840.00 99999993207994712064.00 9440424099840.00 16.41 0.05 inf 50000001324209405952.00 16.46 1.72
15 3c273 0.00337 -- -- -- -- -- -- -- -- 21.6728 -- -- -- -- -- -- -- -- --
16 3c273 0.00533 -- -- -- -- -- -- -- -- 21.7151 -- -- -- -- -- -- -- -- --
17 3c273 0.00764 -- -- -- -- -- -- -- -- 21.7650 -- -- -- -- -- -- -- -- --
18 3c273 0.02947 61.61 38 995937 nan 4600 1762 886 0.84 22.2366 -0.05 0.26 0.16 nan nan nan 0.21 14.86 -0.00
19 3c273 0.04898 63.63 45 936604 nan 1268 345 291 3.02 22.6580 0.14 0.30 0.17 14.69 0.47 nan 0.23 14.91 0.84
20 3c273 0.06655 153.93 46 912160 nan 1021 260 212 3.36 23.0375 -0.60 0.18 0.17 nan nan nan 0.17 14.79 10.40
21 3c273 0.09018 100.60 47 996642 nan 931 250 186 3.57 23.5479 2.95 0.87 0.66 15.73 0.05 0.06 0.76 15.35 78.29
22 3c273 0.12007 53.39 62 1024121 1027398 1102 252 235 3.32 24.1935 0.23 0.14 0.18 14.90 0.19 0.59 0.16 14.75 2.79
23 3c273 0.14660 91.01 79 921050 1030884 2069 402 386 2.37 24.7666 0.81 0.31 0.24 15.38 0.10 0.13 0.27 14.97 17.90
24 3c273 0.15784 115.64 86 931929 1033805 1143 230 202 3.21 25.0093 0.17 0.12 0.18 14.77 0.22 nan 0.15 14.73 1.10
25 h1821 0.02438 46.20 34 32399 nan 917 92 89 1.00 22.1266 -2.00 1.52 0.78 nan nan nan 1.15 15.49 1.74
26 h1821 0.10817 95.28 70 31345 42458 1133 91 88 1.00 23.9365 1.53 793.68 2.95 15.57 0.53 nan 398.31 16.08 0.11
27 h1821 0.12133 100.65 84 29451 43368 1293 89 87 1.00 24.2207 8.45 2570.01 8.13 15.90 0.27 0.88 1289.07 16.12 1.69
28 h1821 0.12147 100.41 84 29451 43368 1292 89 85 1.00 24.2238 10.15 26451.29 9.34 15.88 0.29 0.50 13230.31 16.15 1.90
29 h1821 0.16992 141.11 98 32964 42688 1380 94 90 1.00 25.2703 -1.12 1.44 0.78 nan nan nan 1.11 15.48 0.88
30 h1821 0.17043 142.88 98 32977 42408 1382 93 90 1.00 25.2813 -1.34 1.11 0.64 nan nan nan 0.87 15.40 1.58
31 h1821 0.21326 109.00 98 31699 41854 1642 109 108 1.00 26.2064 707.25 34568840.00 694.75 16.11 0.18 0.19 17284767.38 16.29 2.96
32 h1821 0.22497 122.07 98 32383 43022 1546 108 106 1.00 26.4594 -0.26 3.67 1.19 nan nan nan 2.43 15.70 0.03
33 h1821 0.22522 122.01 98 32383 43022 1543 109 106 1.00 26.4648 -0.46 2.70 1.05 nan nan nan 1.88 15.63 0.10
34 h1821 0.22639 119.71 98 32358 43044 1535 108 104 1.00 26.4900 -1.12 1.36 0.72 nan nan nan 1.04 15.45 0.95
35 h1821 0.24531 119.80 98 31065 44448 1591 120 113 1.00 26.8987 0.44 17.76 1.60 15.15 0.78 nan 9.68 15.89 0.06
36 h1821 0.26657 111.36 98 30604 44448 1501 135 123 1.00 27.3579 707.89 23507250.00 715.63 16.08 0.21 nan 11753982.82 16.26 3.28
37 h1821 0.28800 134.30 98 30054 39392 1661 136 133 1.00 27.8208 22.47 284500.59 22.44 15.96 0.25 1.97 142261.52 16.21 1.58
38 h1821 0.29658 134.83 98 31075 39131 1569 132 127 1.00 28.0061 -2.37 0.69 0.52 nan nan nan 0.61 15.28 6.80
39 h1821 0.29680 135.23 98 31075 39131 1574 131 127 1.00 28.0109 -2.21 0.66 0.48 nan nan nan 0.57 15.25 6.28
40 h2356 0.11461 85.19 77 491451 516214 1312 17 17 1.00 24.0756 0.55 0.70 0.51 15.24 0.28 1.07 0.60 15.28 1.54
41 h2356 0.16512 111.39 97 497056 504552 1325 18 18 1.00 25.1666 0.04 0.66 0.29 14.13 1.20 nan 0.48 15.19 0.06
42 he0056 0.16392 96.42 92 162630 161955 479 20 19 1.00 25.1407 0.03 1.70 0.98 14.08 1.54 nan 1.34 15.54 -0.00
43 he0056 0.16492 99.30 92 162629 161955 478 20 19 1.00 25.1623 -0.18 1.66 0.79 nan nan nan 1.23 15.51 0.02
44 he0226 0.01746 23.70 19 31712 nan 123 40 35 1.00 21.9771 -2.31 5.19 1.35 nan nan nan 3.27 15.75 0.85
45 he0226 0.02679 39.57 27 31712 nan 114 31 27 1.00 22.1787 -3.11 23803.15 1.79 nan nan nan 11902.47 16.15 0.51
46 he0226 0.04121 45.84 33 31712 nan 158 38 27 1.00 22.4901 168.50 100000002004087734272.00 198.50 16.09 0.32 nan 50000001002043867136.00 16.41 0.70
47 he0226 0.04535 43.77 36 31712 nan 177 31 29 1.00 22.5796 1292350976.00 100000002004087734272.00 1292350976.00 16.35 0.11 inf 50000001002690043904.00 16.46 3.25
48 he0226 0.04609 44.36 37 31712 nan 176 42 29 1.00 22.5955 2474937344.00 100000002004087734272.00 2474937344.00 16.35 0.11 inf 50000001003281334272.00 16.46 3.70
49 he0226 0.06015 53.36 41 31712 nan 149 30 27 1.00 22.8992 -2.25 244.16 1.55 nan nan nan 122.85 16.03 0.40
50 he0226 0.06083 51.97 41 31712 nan 141 29 26 1.00 22.9139 -3.28 2.88 1.36 nan nan nan 2.12 15.67 1.36
51 he0226 0.07023 37.36 40 31713 nan 187 31 30 1.00 23.1170 32.55 100000002004087734272.00 62.55 15.97 0.44 nan 50000001002043867136.00 16.41 0.11
52 he0226 0.08375 44.35 43 31713 nan 188 31 29 1.00 23.4090 -2.59 301.77 1.31 nan nan nan 151.54 16.01 0.56
53 he0226 0.08901 43.41 45 31713 nan 177 31 27 1.00 23.5226 8.73 101999846872842240.00 38.73 15.87 0.59 nan 50999923436421136.00 16.46 0.17
54 he0226 0.08938 43.45 45 31713 nan 177 28 26 1.00 23.5306 1187.85 100000002004087734272.00 1217.85 16.12 0.34 nan 50000001002043867136.00 16.46 0.44
55 he0226 0.08950 43.43 45 31713 nan 177 30 25 1.00 23.5332 630.24 100000002004087734272.00 660.24 16.11 0.30 nan 50000001002043867136.00 16.41 0.45
56 he0226 0.09220 50.37 48 31713 31705 158 28 27 1.00 23.5915 0.55 302381904429056.00 30.55 15.24 1.18 nan 151190952214543.28 16.41 0.00
57 he0226 0.10668 72.04 63 31713 31705 193 37 27 1.00 23.9043 63559761920.00 100000002004087734272.00 63559761920.00 16.36 0.10 inf 50000001033823748096.00 16.46 2.49
58 he0226 0.11514 76.88 72 31713 31705 222 39 30 1.00 24.0870 1550180.62 100000002004087734272.00 1550210.62 16.28 0.12 nan 50000001002044645376.00 16.41 2.99
59 he0226 0.11680 80.69 74 31713 31705 229 34 28 1.00 24.1229 119.13 100000002004087734272.00 149.13 16.07 0.34 nan 50000001002043867136.00 16.41 0.56
60 he0226 0.11733 85.55 74 31713 31705 230 32 28 1.00 24.1343 19.10 100000002004087734272.00 49.10 15.93 0.48 nan 50000001002043867136.00 16.41 0.27
61 he0226 0.12589 80.14 78 31713 31705 242 34 31 1.00 24.3192 -1.16 58.93 1.64 nan nan nan 30.29 15.97 0.16
62 he0226 0.13832 83.89 87 31710 31705 263 36 33 1.00 24.5877 -1.75 3.60 1.11 nan nan nan 2.36 15.69 0.65
63 he0226 0.15175 89.30 91 31708 31705 251 34 31 1.00 24.8778 0.23 11162.19 2.27 14.89 1.28 nan 5582.23 16.15 0.00
64 he0226 0.15549 93.36 91 31708 31705 240 34 31 1.00 24.9586 3.72 57101788.00 33.72 15.77 0.56 nan 28550910.86 16.30 0.18
65 he0226 0.16237 100.56 90 31707 31705 223 34 30 1.00 25.1072 5.77 313852480.00 35.77 15.85 0.50 nan 156926257.89 16.34 0.28
66 he0226 0.16339 99.03 90 31706 31705 228 34 29 1.00 25.1292 612.65 100000002004087734272.00 642.65 16.11 0.30 nan 50000001002043867136.00 16.41 1.02
67 he0226 0.16971 101.88 94 31706 31705 234 33 30 1.00 25.2657 -1.03 61.71 1.53 nan nan nan 31.62 15.98 0.13
68 he0226 0.18619 124.06 95 31706 31705 245 33 30 1.00 25.6217 -1.65 3.25 1.07 nan nan nan 2.16 15.66 0.65
69 he0226 0.18811 120.64 94 31706 31704 254 34 31 1.00 25.6632 -1.84 3.24 1.22 nan nan nan 2.23 15.68 0.71
70 he0226 0.18891 118.10 94 31706 31704 247 33 31 1.00 25.6805 -2.01 2.34 1.01 nan nan nan 1.68 15.60 1.08
71 he0226 0.19374 104.01 94 31706 31704 234 33 31 1.00 25.7848 -3.59 1.12 0.82 nan nan nan 0.97 15.45 5.57
72 he0226 0.19453 106.55 94 31706 31704 233 33 31 1.00 25.8018 -3.53 1.02 0.75 nan nan nan 0.88 15.41 6.18
73 he0226 0.19860 120.02 93 31706 31704 266 35 32 1.00 25.8898 -1.54 7.29 1.22 nan nan nan 4.25 15.80 0.39
74 he0226 0.20055 120.40 93 31706 31704 280 35 33 1.00 25.9319 4.37 213480.16 34.37 15.80 0.46 nan 106757.26 16.22 0.23
75 he0226 0.20703 112.17 93 31706 31704 314 36 34 1.00 26.0718 765.45 4052444988309504.00 795.45 16.11 0.31 nan 2026222494155149.75 16.42 1.31
76 he0226 0.22009 120.76 87 31706 31704 255 37 34 1.00 26.3539 -1.10 13.00 1.41 nan nan nan 7.21 15.87 0.19
77 he0226 0.22099 119.34 87 31706 31704 260 36 34 1.00 26.3734 4.64 298160.72 34.64 15.81 0.43 nan 149097.68 16.22 0.27
78 he0226 0.23009 123.04 89 31707 31704 282 39 35 1.00 26.5699 0.13 22982.14 2.35 14.66 1.50 nan 11492.25 16.14 0.00
79 he0226 0.23964 122.92 92 31707 31704 314 41 38 1.00 26.7762 1897.20 21364442398720.00 1927.20 16.15 0.23 nan 10682221200323.60 16.37 1.38
80 he0226 0.24522 115.07 90 31708 31704 293 42 39 1.00 26.8968 -0.17 1599.56 2.00 nan nan nan 800.78 16.09 0.00
81 he0226 0.25099 119.85 90 31708 31704 270 40 37 1.00 27.0214 -1.36 5.58 1.41 nan nan nan 3.49 15.77 0.34
82 he0226 0.27155 120.66 94 31709 31704 262 40 37 1.00 27.4655 888.46 5792184320.00 918.46 16.11 0.24 nan 2896092619.23 16.34 1.18
83 he0226 0.27956 118.26 89 31709 31704 292 43 39 1.00 27.6385 1190896.00 100000002004087734272.00 1190926.00 16.28 0.13 nan 50000001002044465152.00 16.41 2.01
84 he0226 0.28041 121.45 88 31709 31704 281 46 39 1.00 27.6569 170.80 100000002004087734272.00 200.80 16.10 0.31 nan 50000001002043867136.00 16.41 0.86
85 he0226 0.29134 114.15 85 31709 31707 303 45 41 1.00 27.8929 -0.65 752.83 1.62 nan nan nan 377.22 16.04 0.04
86 he0226 0.29213 114.62 85 31709 31707 318 47 42 1.00 27.9100 1.25 4714757.00 31.25 15.51 0.73 nan 2357394.12 16.23 0.06
87 he0226 0.30939 100.48 87 31709 31713 363 48 46 1.00 28.2828 -0.03 428126.41 2.50 nan nan nan 214064.45 16.22 0.00
88 he0226 0.31833 104.18 83 31709 31716 375 58 51 1.00 28.4759 1.78 286362861568.00 31.78 15.62 0.74 nan 143181430799.89 16.36 0.06
89 he0226 0.33965 125.18 89 31713 31717 336 56 52 1.00 28.9364 56214.91 100000002004087734272.00 56244.91 16.21 0.25 nan 50000001002043891712.00 16.46 2.50
90 he0226 0.34036 130.69 90 31713 31717 335 56 52 1.00 28.9518 1660.64 100000002004087734272.00 1690.64 16.13 0.33 nan 50000001002043867136.00 16.46 1.44
91 he0226 0.35493 120.67 92 31716 31717 281 58 52 1.00 29.2665 -2.95 1.31 0.76 nan nan nan 1.04 15.45 3.03
92 he0226 0.35528 120.85 92 31716 31717 282 58 53 1.00 29.2740 -3.10 1.52 0.87 nan nan nan 1.19 15.51 2.77
93 he0226 0.37281 111.76 99 31717 31717 352 79 56 1.00 29.6527 1295772.00 100000002004087734272.00 1295802.00 16.24 0.22 nan 50000001002044514304.00 16.46 2.58
94 he0226 0.38420 114.74 94 31717 31717 360 63 58 1.00 29.8987 0.97 7798052352.00 30.97 15.45 0.88 nan 3899026191.48 16.31 0.03
95 he0226 0.38636 107.14 90 31717 31717 355 72 57 1.00 29.9454 879.88 100000002004087734272.00 909.88 16.11 0.30 nan 50000001002043867136.00 16.41 0.74
96 he0226 0.39642 117.89 86 31717 31717 283 60 53 1.00 30.1627 -1.85 10.21 1.29 nan nan nan 5.75 15.85 0.48
97 he0226 0.39692 121.57 86 31717 31717 282 62 55 1.00 30.1735 -0.90 18441.96 2.15 nan nan nan 9222.06 16.17 0.04
98 he0226 0.39890 118.58 86 31717 31717 289 62 55 1.00 30.2162 -1.49 3142.13 1.63 nan nan nan 1571.88 16.13 0.18
99 he0226 0.40034 117.15 85 31717 31717 273 59 53 1.00 30.2473 -2.89 1.59 0.93 nan nan nan 1.26 15.52 2.43
100 he0226 0.40274 121.91 83 31717 31717 307 63 57 1.00 30.2992 -0.82 4877959.00 2.14 nan nan nan 2438980.57 16.23 0.03
101 he0226 0.49225 130.27 93 31722 31717 423 80 73 1.00 32.2326 -2.37 2.87 1.13 nan nan nan 2.00 15.64 1.03
102 he0226 0.49254 123.54 92 31722 31717 434 80 74 1.00 32.2389 -2.05 3.73 1.06 nan nan nan 2.39 15.68 0.77
103 he0226 0.49280 123.59 92 31722 31717 435 81 74 1.00 32.2445 -2.07 4.37 1.19 nan nan nan 2.78 15.70 0.70
104 he0226 0.49309 129.01 93 31722 31717 423 79 73 1.00 32.2507 -2.25 4.38 1.34 nan nan nan 2.86 15.73 0.71
105 i22456 0.09858 68.71 60 79883 72481 656 39 37 1.00 23.7293 0.29 30.11 1.67 15.00 0.98 nan 15.89 15.93 0.02
106 i22456 0.09895 68.38 60 79752 73453 659 38 37 1.00 23.7373 0.26 27.35 1.70 14.95 1.00 nan 14.53 15.90 0.01
107 i22456 0.09931 68.39 60 79752 73453 657 37 37 1.00 23.7451 -0.10 14.31 1.52 nan nan nan 7.91 15.86 0.00
108 i22456 0.09959 74.98 61 79883 73453 669 37 37 1.00 23.7511 -0.12 7.55 1.34 nan nan nan 4.44 15.81 0.00
109 i22456 0.09989 68.68 61 79752 74286 651 38 37 1.00 23.7576 -0.71 3.30 1.08 nan nan nan 2.19 15.67 0.18
110 i22456 0.10034 69.76 62 79883 74286 656 37 37 1.00 23.7673 -0.82 2.55 1.00 nan nan nan 1.77 15.61 0.30
111 i22456 0.10101 73.32 62 79121 75007 657 38 37 1.00 23.7818 -0.83 2.69 1.11 nan nan nan 1.90 15.64 0.26
112 i22456 0.10146 75.43 63 77663 75007 665 36 42 1.00 23.7915 -0.07 4.28 1.75 nan nan nan 3.02 15.74 0.02
113 mr2251 0.01070 -- -- -- -- -- -- -- -- 21.8311 -- -- -- -- -- -- -- -- --
114 mrk421 0.01009 -- -- -- -- -- -- -- -- 21.8179 -- -- -- -- -- -- -- -- --
115 mrk876 0.00311 -- -- -- -- -- -- -- -- 21.6672 -- -- -- -- -- -- -- -- --
116 mrk876 0.06248 41.89 45 2651 nan 495 152 120 1.00 22.9496 16155648458752.00 99999984411901689856.00 16155648458752.00 16.41 0.05 inf 50000000283775074304.00 16.46 0.83
117 mrk876 0.08579 36.44 46 2765 nan 357 118 97 1.00 23.4531 20559995561050112.00 99979445534694834176.00 20559995561050112.00 16.46 0.00 inf 50000002765127942144.00 16.46 1.63
118 mrk876 0.11488 73.35 75 2743 2633 529 144 121 1.00 24.0814 0.21 100000002004087734272.00 30.21 14.86 1.60 nan 50000001002043867136.00 16.46 0.00
119 mrk876 0.11517 75.24 76 2746 2633 567 149 126 1.00 24.0877 4.09 100000002004087734272.00 34.09 15.79 0.62 nan 50000001002043867136.00 16.41 0.05
120 mrk876 0.11588 76.60 76 2743 2636 603 153 130 1.00 24.1030 44.70 100000002004087734272.00 74.70 16.00 0.46 nan 50000001002043867136.00 16.46 0.14
121 ngc7469 0.00962 -- -- -- -- -- -- -- -- 21.8078 -- -- -- -- -- -- -- -- --
122 ngc7469 0.00994 -- -- -- -- -- -- -- -- 21.8147 -- -- -- -- -- -- -- -- --
123 ngc7469 0.01153 -- -- -- -- -- -- -- -- 21.8490 -- -- -- -- -- -- -- -- --
124 p1103 0.13556 87.53 87 15673 15681 3494 169 164 1.00 24.5281 -0.67 1.25 0.75 nan nan nan 1.00 15.45 0.47
125 p1103 0.13937 91.46 88 15673 15681 3603 170 165 1.00 24.6104 1.92 16.76 2.07 15.64 0.31 nan 9.42 15.89 0.98
126 p1103 0.14099 96.68 88 15673 15681 3562 166 161 1.00 24.6454 -0.49 1.42 0.75 nan nan nan 1.08 15.47 0.24
127 p1103 0.14126 97.21 89 15673 15681 3537 166 160 1.00 24.6512 -0.76 1.17 0.73 nan nan nan 0.95 15.43 0.62
128 p1103 0.17277 83.97 94 15671 15681 3424 156 152 1.00 25.3318 -0.78 1.21 0.77 nan nan nan 0.99 15.45 0.61
129 pg0003 0.16521 110.21 91 13034 12941 284 60 53 1.00 25.1685 -1.83 9.33 1.39 nan nan nan 5.36 15.83 0.44
130 pg0003 0.20907 119.20 94 13033 12875 302 63 55 1.00 26.1159 -1.58 413.20 1.88 nan nan nan 207.54 16.10 0.18
131 pg0003 0.29021 124.39 88 13035 12849 347 85 74 1.00 27.8685 -0.71 46510.30 2.41 nan nan nan 23256.35 16.16 0.03
132 pg0003 0.30551 138.04 89 13035 12885 291 75 64 1.00 28.1990 -3.06 2.40 1.08 nan nan nan 1.74 15.61 1.53
133 pg0003 0.30569 137.89 89 13035 12885 292 74 64 1.00 28.2029 -3.27 2.34 1.18 nan nan nan 1.76 15.62 1.68
134 pg0003 0.34757 105.38 90 13039 12932 231 86 68 1.00 29.1075 -4.17 1.46 0.98 nan nan nan 1.22 15.51 4.27
135 pg0003 0.34788 105.00 90 13039 12932 229 84 68 1.00 29.1142 -4.49 1.50 1.07 nan nan nan 1.28 15.53 4.76
136 pg0003 0.36452 126.87 94 13041 12932 361 143 107 1.00 29.4736 4882431.00 100000002004087734272.00 4882461.00 16.28 0.12 nan 50000001002046308352.00 16.41 2.32
137 pg0003 0.36508 128.24 95 13041 12932 358 99 86 1.00 29.4857 4178612846592.00 100000002004087734272.00 4178612846592.00 16.41 0.05 inf 50000003091350290432.00 16.46 3.18
138 pg0003 0.36572 128.74 97 13041 12932 356 99 85 1.00 29.4996 21220024660262912.00 99978785827718168576.00 21220024660262912.00 16.46 0.00 inf 50000002926189215744.00 16.46 3.55
139 pg0003 0.36621 130.11 96 13041 12932 349 116 93 1.00 29.5101 2607958458368.00 100000002004087734272.00 2607958458368.00 16.41 0.05 inf 50000002306023096320.00 16.46 3.05
140 pg0003 0.37029 139.10 98 13041 12932 313 91 78 1.00 29.5983 2055.85 100000002004087734272.00 2085.85 16.15 0.31 nan 50000001002043867136.00 16.46 0.44
141 pg0003 0.38608 106.39 88 13041 12920 115 65 46 1.00 29.9393 -4.99 0.89 0.78 nan nan nan 0.83 15.39 13.26
142 pg0003 0.38639 114.18 87 13041 12920 151 74 56 1.00 29.9460 -5.40 1.28 1.06 nan nan nan 1.17 15.51 8.98
143 pg0003 0.40138 124.56 86 13041 12886 432 127 117 1.00 30.2698 2709166751744.00 100000002004087734272.00 2709166751744.00 16.41 0.05 inf 50000002356627243008.00 16.46 2.95
144 pg0003 0.42192 120.23 94 13041 12843 378 116 97 1.00 30.7135 -2.22 2706744.50 1.75 nan nan nan 1353373.12 16.25 0.26
145 pg0157 0.14621 89.37 90 3707 3516 333 101 84 1.00 24.7581 1209.69 100000002004087734272.00 1239.69 16.12 0.34 nan 50000001002043867136.00 16.46 0.32
146 pg0804 0.00382 -- -- -- -- -- -- -- -- 21.6825 -- -- -- -- -- -- -- -- --
147 pg0804 0.01851 16.80 23 29128 nan 945 97 92 1.00 21.9998 -1.81 1.53 0.87 nan nan nan 1.20 15.51 1.89
148 pg0804 0.10216 79.20 62 28053 28091 1727 87 84 1.00 23.8067 -0.51 2.91 1.02 nan nan nan 1.96 15.64 0.11
149 pg0804 0.10230 79.21 62 28053 28091 1728 87 84 1.00 23.8097 -0.47 2.82 1.16 nan nan nan 1.99 15.66 0.10
150 pg0832 0.10772 80.67 64 20655 20637 76 24 21 1.00 23.9268 -3.20 2.96 1.25 nan nan nan 2.10 15.66 1.33
151 pg0832 0.13230 108.67 84 20655 20637 61 24 19 1.00 24.4577 -0.85 100000002004087734272.00 29.15 nan nan nan 50000001002043867136.00 16.46 0.01
152 pg0832 0.15276 120.88 91 20654 20637 47 21 16 1.00 24.8996 253002.45 100000002004087734272.00 253032.45 16.25 0.16 nan 50000001002043990016.00 16.41 0.35
153 pg0832 0.23308 129.97 95 20655 20637 82 28 23 1.00 26.6345 -3.17 10009.20 1.79 nan nan nan 5005.50 16.12 0.58
154 pg0832 0.32567 75.57 61 20656 20645 67 36 26 1.00 28.6345 -1.01 100000002004087734272.00 28.99 nan nan nan 50000001002043867136.00 16.41 0.03
155 pg0953 0.01560 28.56 26 12792 nan 420 81 73 1.00 21.9370 -2.59 2.65 1.33 nan nan nan 1.99 15.66 1.29
156 pg0953 0.05891 62.59 44 12792 nan 452 68 62 1.00 22.8725 -1.64 201.57 1.47 nan nan nan 101.52 16.01 0.26
157 pg0953 0.06807 48.31 41 12792 nan 546 89 74 1.00 23.0703 3068987965440.00 100000002004087734272.00 3068987965440.00 16.41 0.05 inf 50000002536537849856.00 16.46 3.12
158 pg0953 0.11827 75.73 75 12792 12309 500 67 61 1.00 24.1546 -0.43 90.04 1.66 nan nan nan 45.85 16.00 0.02
159 pg0953 0.14236 105.46 88 12786 12309 548 75 68 1.00 24.6750 -3.03 0.91 0.63 nan nan nan 0.77 15.36 5.66
160 pg0953 0.14263 109.34 89 12785 12309 547 74 69 1.00 24.6808 -2.96 0.83 0.58 nan nan nan 0.70 15.33 5.97
161 pg0953 0.14307 107.64 88 12785 12309 540 74 68 1.00 24.6903 -3.05 0.81 0.57 nan nan nan 0.69 15.32 6.36
162 pg0953 0.22967 126.93 87 12777 12309 692 88 81 1.00 26.5609 -2.57 1.33 0.84 nan nan nan 1.09 15.48 2.87
163 pg0953 0.23251 116.37 87 12777 12309 645 85 78 1.00 26.6222 -2.98 1.09 0.74 nan nan nan 0.91 15.42 4.37
164 pg0953 0.23351 118.01 88 12777 12309 650 85 78 1.00 26.6438 -2.92 1.42 0.87 nan nan nan 1.15 15.50 2.94
165 pg1115 0.12285 111.34 78 17510 16953 307 48 44 1.00 24.2536 2732025.00 100000002004087734272.00 2732055.00 16.28 0.12 nan 50000001002045235200.00 16.41 3.46
166 pg1115 0.12313 110.77 77 17510 16953 298 64 43 1.00 24.2596 154.01 100000002004087734272.00 184.01 16.04 0.42 nan 50000001002043867136.00 16.46 1.57
167 pg1115 0.13104 126.82 83 17517 16953 303 52 47 1.00 24.4305 2.10 782995.81 32.10 15.66 0.57 nan 391513.96 16.21 0.14
168 pg1115 0.15456 137.20 89 17538 16953 351 52 48 1.00 24.9385 -1.25 14.84 1.36 nan nan nan 8.10 15.88 0.22
169 pg1115 0.15467 137.21 89 17538 16953 351 53 48 1.00 24.9409 -1.19 13.28 1.32 nan nan nan 7.30 15.88 0.21
170 pg1116 0.05900 49.53 36 281330 nan 597 19 19 1.00 22.8744 3.08 18.52 2.71 15.74 0.24 0.65 10.62 15.93 2.02
171 pg1116 0.05927 43.85 35 280940 nan 590 19 19 1.00 22.8802 2.47 24.40 2.27 15.70 0.26 0.85 13.33 15.91 1.62
172 pg1116 0.11895 95.95 79 285653 287248 652 16 16 1.00 24.1693 -0.41 0.72 0.52 nan nan nan 0.62 15.28 0.50
173 pg1116 0.13852 94.61 91 277702 291047 693 19 19 1.00 24.5920 1.53 2.90 1.20 15.58 0.23 0.53 2.05 15.65 2.43
174 pg1116 0.16539 104.05 93 289660 291047 750 19 19 1.00 25.1724 1.15 2.07 1.03 15.49 0.26 0.86 1.55 15.58 1.66
175 pg1116 0.16554 100.41 92 289658 290943 751 19 19 1.00 25.1757 1.29 2.32 1.05 15.54 0.24 0.62 1.69 15.61 2.12
176 pg1116 0.16610 106.71 93 289658 291047 760 19 19 1.00 25.1878 1.79 3.14 1.32 15.62 0.21 0.44 2.23 15.67 3.04
177 pg1116 0.16686 105.29 92 291239 290943 756 19 19 1.00 25.2042 1.73 3.60 1.25 15.62 0.21 0.43 2.43 15.70 3.07
178 pg1116 0.17343 112.47 96 296094 285607 756 18 18 1.00 25.3461 0.82 1.68 0.89 15.38 0.32 nan 1.29 15.52 0.98
179 pg1211 0.00711 -- -- -- -- -- -- -- -- 21.7536 -- -- -- -- -- -- -- -- --
180 pg1211 0.05117 45.23 34 736547 nan 672 13 13 1.00 22.7053 201.73 377516.78 184.38 16.06 0.16 0.12 188850.58 16.21 13.49
181 pg1211 0.06449 56.53 31 729572 nan 678 14 14 1.00 22.9930 -0.68 0.63 0.45 nan nan nan 0.54 15.23 1.44
182 pg1211 0.06491 57.31 31 729573 nan 673 14 14 1.00 23.0021 -0.77 0.58 0.44 nan nan nan 0.51 15.21 1.97
183 pg1216 0.12362 106.86 78 11245 11258 185 46 40 1.00 24.2702 1233194188800.00 100000002004087734272.00 1233194188800.00 16.41 0.00 inf 50000001618640961536.00 16.41 4.18
184 pg1216 0.12389 105.56 77 11245 11258 183 66 49 1.00 24.2760 17139.68 100000002004087734272.00 17169.68 16.21 0.26 nan 50000001002043875328.00 16.46 2.64
185 pg1216 0.12463 107.31 78 11245 11258 187 46 40 1.00 24.2920 11375834.00 100000002004087734272.00 11375864.00 16.29 0.18 nan 50000001002049552384.00 16.46 2.41
186 pg1216 0.12485 106.17 77 11245 11258 186 46 40 1.00 24.2968 78307.24 100000002004087734272.00 78337.24 16.21 0.25 nan 50000001002043908096.00 16.46 1.71
187 pg1216 0.13499 116.72 86 11248 11258 192 50 43 1.00 24.5158 2.34 10590340775936.00 32.34 15.68 0.69 nan 5295170387984.17 16.36 0.06
188 pg1216 0.26768 113.01 93 11258 11258 223 67 53 1.00 27.3819 14.94 100000002004087734272.00 44.94 15.91 0.55 nan 50000001002043867136.00 16.46 0.14
189 pg1216 0.28199 112.68 89 11258 11258 237 66 56 1.00 27.6910 -2.60 4.73 1.22 nan nan nan 2.97 15.73 0.87
190 pg1216 0.28237 112.03 88 11258 11258 245 68 57 1.00 27.6992 -2.15 330.94 1.38 nan nan nan 166.16 16.01 0.43
191 pg1259 0.00220 -- -- -- -- -- -- -- -- 21.6475 -- -- -- -- -- -- -- -- --
192 pg1259 0.00762 -- -- -- -- -- -- -- -- 21.7646 -- -- -- -- -- -- -- -- --
193 pg1259 0.02217 31.57 30 11484 nan 172 52 46 1.00 22.0789 37.76 100000002004087734272.00 67.76 15.99 0.47 nan 50000001002043867136.00 16.46 0.12
194 pg1259 0.04606 45.32 42 11485 nan 178 51 39 1.00 22.5949 4410764288.00 100000002004087734272.00 4410764288.00 16.35 0.11 inf 50000001004249251840.00 16.46 1.04
195 pg1259 0.04650 43.77 42 11485 nan 188 53 41 1.00 22.6044 4229591552.00 100000002004087734272.00 4229591552.00 16.35 0.11 inf 50000001004158664704.00 16.46 1.02
196 pg1259 0.19576 107.87 92 11483 11479 236 54 46 1.00 25.8284 -2.09 25.68 1.50 nan nan nan 13.59 15.92 0.42
197 pg1259 0.21940 110.09 92 11483 11479 267 65 56 1.00 26.3390 -1.52 311335.69 2.22 nan nan nan 155668.96 16.23 0.10
198 pg1259 0.21953 110.10 92 11483 11479 267 65 56 1.00 26.3418 -1.36 8123874.00 1.90 nan nan nan 4061937.95 16.24 0.09
199 pg1259 0.22313 105.90 93 11483 11479 275 64 56 1.00 26.4196 -0.23 6244210176.00 2.86 nan nan nan 3122105089.43 16.33 0.00
200 pg1259 0.23284 120.10 95 11483 11479 235 60 51 1.00 26.6293 64902056.00 100000002004087734272.00 64902088.00 16.32 0.14 -0.14 50000001002076315648.00 16.46 1.29
201 pg1259 0.23956 123.67 95 11483 11479 179 54 45 1.00 26.7745 0.89 233152735870976.00 30.89 15.41 1.01 nan 116576367935503.44 16.41 0.01
202 pg1259 0.25973 111.65 93 11483 11479 126 49 39 1.00 27.2102 22889.10 100000002004087734272.00 22919.10 16.21 0.26 nan 50000001002043875328.00 16.46 0.83
203 pg1259 0.31979 80.12 82 11483 11480 296 92 70 1.00 28.5075 145620.67 100000002004087734272.00 145650.67 16.22 0.24 nan 50000001002043940864.00 16.46 0.67
204 pg1259 0.32472 90.97 82 11484 11480 337 109 77 1.00 28.6140 5090943488.00 100000002004087734272.00 5090943488.00 16.35 0.11 inf 50000001004589342720.00 16.46 2.56
205 pg1307 0.14187 117.92 89 9837 9504 210 60 45 1.00 24.6644 22613.99 100000002004087734272.00 22643.99 16.21 0.26 nan 50000001002043875328.00 16.46 0.58
206 pg1307 0.14214 117.74 88 9837 9504 211 60 46 1.00 24.6702 5009670.00 100000002004087734272.00 5009700.00 16.28 0.18 nan 50000001002046373888.00 16.46 0.69
207 pg1309 0.17586 112.33 93 27265 26163 153 28 25 1.00 25.3986 3687489470464.00 100000002004087734272.00 3687489470464.00 16.41 0.05 inf 50000002845788602368.00 16.46 3.00
208 pg1309 0.17745 117.17 95 27265 26163 150 36 25 1.00 25.4329 2700933.25 100000002004087734272.00 2700963.25 16.28 0.12 nan 50000001002045218816.00 16.41 1.76
209 pg1309 0.17866 121.37 94 27265 26163 155 35 25 1.00 25.4591 5559592960.00 100000002004087734272.00 5559592960.00 16.35 0.11 inf 50000001004823666688.00 16.46 2.13
210 pg1309 0.17930 120.67 95 27265 26163 156 33 26 1.00 25.4729 4802782208.00 100000002004087734272.00 4802782208.00 16.35 0.11 inf 50000001004445261824.00 16.46 1.89
211 pg1309 0.17979 121.42 94 27265 26163 157 29 25 1.00 25.4835 46568932.00 100000002004087734272.00 46568960.00 16.31 0.16 nan 50000001002067148800.00 16.46 1.65
212 pg1309 0.18069 121.63 94 27265 26163 147 27 25 1.00 25.5029 4335.05 100000002004087734272.00 4365.05 16.19 0.27 nan 50000001002043867136.00 16.46 0.54
213 pg1309 0.18117 119.61 95 27265 26163 144 29 25 1.00 25.5133 36.84 100000002004087734272.00 66.84 15.99 0.47 nan 50000001002043867136.00 16.46 0.17
214 pg1309 0.18139 116.87 93 27265 26163 141 28 24 1.00 25.5180 7.15 100000002004087734272.00 37.15 15.85 0.56 nan 50000001002043867136.00 16.41 0.10
215 pg1309 0.18145 116.88 93 27265 26163 141 29 25 1.00 25.5193 6.05 100000002004087734272.00 36.05 15.85 0.61 nan 50000001002043867136.00 16.46 0.09
216 pg1309 0.18192 114.96 94 27265 26163 145 29 25 1.00 25.5295 3.81 100000002004087734272.00 33.81 15.78 0.68 nan 50000001002043867136.00 16.46 0.06
217 pg1309 0.18698 107.23 91 27265 26163 158 35 26 1.00 25.6388 9014096896.00 100000002004087734272.00 9014096896.00 16.35 0.11 inf 50000001006550917120.00 16.46 1.76
218 pg1444 0.22031 113.67 93 17674 17137 183 40 35 1.00 26.3587 -2.51 2.34 1.07 nan nan nan 1.70 15.61 1.34
219 pg1444 0.22676 127.72 94 17674 17137 179 40 35 1.00 26.4980 1.03 9660719431680.00 31.03 15.45 0.95 nan 4830359715855.52 16.39 0.03
220 pg1444 0.26690 132.30 93 17674 17137 145 39 33 1.00 27.3650 -3.50 1.38 0.84 nan nan nan 1.11 15.48 3.41
221 pg1444 0.26728 132.11 94 17674 17137 146 40 34 1.00 27.3732 -3.72 1.42 0.90 nan nan nan 1.16 15.50 3.67
222 pg1444 0.26738 132.08 94 17674 17137 146 40 34 1.00 27.3754 -3.39 1.24 0.78 nan nan nan 1.01 15.44 3.70
223 pg1444 0.26747 127.49 93 17674 17137 143 39 33 1.00 27.3774 -3.71 1.15 0.78 nan nan nan 0.97 15.43 4.74
224 pg1626 0.13075 124.04 83 69157 68865 386 48 46 1.00 24.4242 -2.57 0.92 0.60 nan nan nan 0.76 15.35 4.32
225 phl1811 0.07344 121830559082975592448.00 39 75505 nan 100000002004087734272 0 100000002004087734272 1.00 23.1863 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 13156369109874638848.00
226 phl1811 0.07768 138113191594338287616.00 44 76156 nan 100000002004087734272 0 100000002004087734272 1.00 23.2779 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 13116540400670081024.00
227 phl1811 0.08131 148772490632696430592.00 45 76803 nan 100000002004087734272 0 100000002004087734272 1.00 23.3563 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 7585662661421957120.00
228 phl1811 0.13239 283656865177000738816.00 87 75988 78038 100000002004087734272 0 100000002004087734272 1.00 24.4596 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 28204953750686662656.00
229 phl1811 0.13282 283461310436931010560.00 86 75911 78038 100000002004087734272 0 100000002004087734272 1.00 24.4689 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 28174167425108934656.00
230 phl1811 0.13318 283271103721418784768.00 87 75987 78038 100000002004087734272 0 100000002004087734272 1.00 24.4767 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 28138384918694592512.00
231 phl1811 0.13545 281149908296927281152.00 86 75910 78340 100000002004087734272 0 100000002004087734272 1.00 24.5257 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 27894627588863164416.00
232 phl1811 0.15752 280935178074069139456.00 88 78398 78321 100000002004087734272 0 100000002004087734272 1.00 25.0024 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 17561505271954538496.00
233 phl1811 0.15786 282494074456022974464.00 87 78378 78321 100000002004087734272 0 100000002004087734272 1.00 25.0098 100000002004087734272.00 0.00 nan 16.41 0.00 inf nan -inf 15561783892099727360.00
234 phl1811 0.17652 118.26 84 79254 77556 35 12 11 1.00 25.4128 71095.94 100000002004087734272.00 71125.94 16.21 0.25 nan 50000001002043899904.00 16.46 1.08
235 phl1811 0.19157 164.17 89 79254 76738 35 13 11 1.00 25.7379 141.21 100000002004087734272.00 171.21 16.09 0.32 nan 50000001002043867136.00 16.41 0.13
236 phl1811 0.19194 167.21 88 79254 76682 34 13 11 1.00 25.7459 46.75 100000002004087734272.00 76.75 16.00 0.46 nan 50000001002043867136.00 16.46 0.06
237 phl1811 0.19220 167.23 88 79254 76682 34 12 11 1.00 25.7515 8.42 100000002004087734272.00 38.42 15.90 0.56 nan 50000001002043867136.00 16.46 0.03
238 pks0312 0.20188 93.47 64 23858 22982 161 40 35 1.00 25.9606 3896698.50 100000002004087734272.00 3896728.50 16.28 0.12 nan 50000001002045816832.00 16.41 1.94
239 pks0312 0.20275 99.01 66 23858 22982 154 39 33 1.00 25.9794 4482869.00 100000002004087734272.00 4482899.00 16.28 0.12 nan 50000001002046111744.00 16.41 1.41
240 pks0405 0.09192 67.08 46 137245 nan 358 19 18 1.00 23.5855 -0.55 2.90 1.06 nan nan nan 1.98 15.64 0.13
241 pks0405 0.09647 69.21 48 135771 138649 361 19 19 1.00 23.6838 -1.25 1.51 0.79 nan nan nan 1.15 15.49 0.98
242 pks0405 0.14808 88.65 90 136323 137234 373 19 19 1.00 24.7985 -0.66 2.09 0.99 nan nan nan 1.54 15.59 0.23
243 pks0405 0.16566 79.70 91 137140 137234 394 21 20 1.00 25.1783 4.27 309.84 4.00 15.80 0.27 0.83 156.92 16.03 1.67
244 pks0405 0.16606 79.75 92 136407 137234 395 21 20 1.00 25.1869 4.75 228.47 4.41 15.81 0.25 0.75 116.44 16.04 1.78
245 pks0405 0.16659 78.27 91 137924 137234 394 21 20 1.00 25.1983 5.60 767.40 5.11 15.84 0.24 0.65 386.26 16.04 2.01
246 pks0405 0.16688 78.15 91 137924 137234 395 21 20 1.00 25.2046 8.37 265.42 7.69 15.87 0.23 0.54 136.55 16.07 2.16
247 pks0405 0.16712 83.54 92 137941 137234 391 21 20 1.00 25.2098 6.94 643.47 6.36 15.86 0.24 0.60 324.91 16.07 2.15
248 pks0405 0.18257 113.72 95 137986 136490 365 20 19 1.00 25.5435 -0.51 1.96 0.97 nan nan nan 1.46 15.57 0.17
249 pks0405 0.18289 114.40 96 138000 136490 365 20 19 1.00 25.5504 -0.29 2.50 1.00 nan nan nan 1.75 15.61 0.05
250 pks0405 0.24052 109.18 95 137976 138647 413 23 22 1.00 26.7952 3.89 1050.11 3.98 15.78 0.31 nan 527.04 16.06 1.03
251 pks0405 0.24094 104.97 95 137961 138647 410 23 22 1.00 26.8043 5.51 1533.19 5.63 15.82 0.31 nan 769.41 16.09 1.15
252 pks0405 0.24547 98.26 94 136439 138647 386 23 23 1.00 26.9022 -0.96 1.43 0.82 nan nan nan 1.12 15.49 0.69
253 pks0405 0.29762 98.20 89 135766 137130 382 27 26 1.00 28.0286 -0.21 3.56 1.16 nan nan nan 2.36 15.69 0.02
254 pks0405 0.34188 98.93 90 136321 138714 379 29 28 1.00 28.9846 -1.69 2.22 1.03 nan nan nan 1.62 15.60 0.90
255 pks0405 0.34225 98.19 90 136322 138714 381 29 28 1.00 28.9926 -1.80 1.83 0.88 nan nan nan 1.36 15.54 1.22
256 pks0405 0.35092 86.77 91 136325 138714 392 32 31 1.00 29.1799 118.44 1949022080.00 117.08 16.08 0.22 0.52 974511098.54 16.29 2.55
257 pks0405 0.36075 90.38 93 137923 138714 385 33 32 1.00 29.3922 93.75 1179935232.00 90.97 16.06 0.24 0.33 589967661.48 16.29 2.11
258 pks0405 0.36151 92.10 93 137923 138714 376 32 32 1.00 29.4086 23.36 142840.19 24.12 15.95 0.27 nan 71432.15 16.21 1.10
259 pks0405 0.36329 96.83 94 138708 138714 363 32 31 1.00 29.4471 -0.68 3.27 1.20 nan nan nan 2.23 15.68 0.16
260 pks0405 0.40570 120.73 84 137132 133905 452 35 34 1.00 30.3631 39.93 2267780.50 41.65 15.99 0.26 nan 1133911.08 16.24 0.79
261 pks0405 0.40890 110.16 86 137167 134014 491 42 35 1.00 30.4322 10024251.00 100000002004087734272.00 9946898.00 16.29 0.18 0.08 50000001002048839680.00 16.46 6.95
262 pks0405 0.49505 112.27 94 138729 137202 536 45 43 1.00 32.2931 -2.10 0.90 0.58 nan nan nan 0.74 15.34 3.45
263 pks0405 0.49530 108.35 92 138729 137169 528 45 43 1.00 32.2985 -2.48 0.99 0.69 nan nan nan 0.84 15.40 4.18
264 pks0405 0.55506 104.58 82 132269 134976 444 57 54 1.00 33.5893 218219.97 100000002004087734272.00 211812.22 16.26 0.15 0.14 50000001002043973632.00 16.41 2.35
265 pks2005 0.06490 59.89 42 53473 nan 2202 73 71 1.00 23.0018 -0.87 1.18 0.68 nan nan nan 0.93 15.42 0.74
266 pks2155 0.05405 177.39 38 1631927 nan 624 100 75 5.00 22.7675 2.69 0.99 0.56 15.72 0.05 0.05 0.77 15.37 77.09
267 pks2155 0.05707 20.80 28 1697089 nan 679 108 82 4.85 22.8327 -0.26 0.11 0.13 nan nan nan 0.12 14.64 5.24
268 q0045 0.11052 40156706717262938112.00 68 13828 13746 100000002004087734272 0 100000002004087734272 1.00 23.9872 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 2956085389787398144.00
269 q0045 0.13521 49109132700754640896.00 87 13827 13746 100000002004087734272 0 100000002004087734272 1.00 24.5205 100000002004087734272.00 0.00 nan 16.41 0.00 inf nan -inf 4129682111042945024.00
270 q1230 0.09518 63.84 48 39335 39139 112 23 20 1.00 23.6559 1237.41 100000002004087734272.00 1267.41 16.12 0.34 nan 50000001002043867136.00 16.46 0.60
271 q1230 0.10318 59.80 44 39335 39139 93 26 23 1.00 23.8287 -3.93 2.04 1.33 nan nan nan 1.68 15.61 2.91
272 q1230 0.10445 62.04 47 39335 39139 100 26 23 1.00 23.8561 -3.24 3.05 1.49 nan nan nan 2.27 15.69 1.45
273 q1230 0.10530 62.81 47 39335 39139 106 27 24 1.00 23.8745 -2.31 19255.69 2.00 nan nan nan 9628.84 16.12 0.34
274 q1230 0.10596 63.04 47 39335 39139 111 27 24 1.00 23.8887 -0.71 230930912.00 2.48 nan nan nan 115465457.24 16.35 0.01
275 q1230 0.10666 63.05 47 39335 39139 113 26 24 1.00 23.9039 0.65 32925674557669376.00 30.65 15.30 1.16 nan 16462837278834704.00 16.45 0.00
276 q1230 0.10809 59.85 45 39335 39139 103 26 23 1.00 23.9347 -1.44 100000002004087734272.00 2.10 nan nan nan 50000001002043867136.00 16.43 0.06
277 q1230 0.10820 62.54 45 39335 39139 103 26 23 1.00 23.9371 -1.59 100000002004087734272.00 2.24 nan nan nan 50000001002043867136.00 16.43 0.08
278 q1230 0.10861 59.64 45 39335 39139 105 26 23 1.00 23.9460 -1.69 100000002004087734272.00 2.08 nan nan nan 50000001002043867136.00 16.46 0.10
279 q1230 0.10906 61.31 47 39335 39139 101 26 23 1.00 23.9557 -2.14 23465802929799168.00 1.90 nan nan nan 11732901464899584.00 16.45 0.20
280 q1230 0.10935 61.34 47 39335 39139 102 26 23 1.00 23.9620 -1.88 100000002004087734272.00 1.72 nan nan nan 50000001002043867136.00 16.46 0.16
281 q1230 0.10956 61.25 46 39335 39139 107 27 24 1.00 23.9665 -1.54 100000002004087734272.00 2.51 nan nan nan 50000001002043867136.00 16.41 0.07
282 q1230 0.11707 70.22 56 39335 39139 120 31 23 1.00 24.1287 17151.68 100000002004087734272.00 17181.68 16.21 0.26 nan 50000001002043875328.00 16.46 1.38
283 q1230 0.11743 71.60 58 39335 39139 121 30 24 1.00 24.1365 16110.92 100000002004087734272.00 16140.92 16.20 0.23 nan 50000001002043875328.00 16.44 1.25
284 q1230 0.11781 71.89 58 39335 39139 120 26 23 1.00 24.1447 1495.01 100000002004087734272.00 1525.01 16.12 0.34 nan 50000001002043867136.00 16.46 0.91
285 rbs1892 0.15752 86.45 91 4935 4865 220 84 67 1.00 25.0024 -2.48 7.21 1.42 nan nan nan 4.32 15.80 0.66
286 rbs1892 0.17133 86.80 94 4937 4865 309 139 95 1.00 25.3007 727578368.00 100000002004087734272.00 727578368.00 16.35 0.11 inf 50000001002407657472.00 16.46 2.67
287 rbs1892 0.19874 104.23 94 4937 4849 500 129 110 1.00 25.8928 -1.31 134391529472.00 2.25 nan nan nan 67195764737.13 16.36 0.06
288 rbs542 0.10323 86.68 64 192553 181905 1543 32 31 1.00 23.8298 0.31 1.26 0.76 15.02 0.57 nan 1.01 15.46 0.16
289 rbs542 0.10379 87.77 65 192488 181905 1551 32 32 1.00 23.8419 0.63 1.69 0.90 15.29 0.39 nan 1.30 15.52 0.52
290 rxj0439 0.11547 95.23 74 148931 151265 506 20 20 1.00 24.0942 -0.07 2.68 1.03 nan nan nan 1.86 15.63 -0.00
291 rxj0439 0.21833 118.05 95 147527 149811 588 27 26 1.00 26.3159 2.54 18.65 2.52 15.70 0.27 1.77 10.59 15.92 1.26
292 rxj0439 0.24235 94.71 94 148524 152414 592 28 27 1.00 26.8348 2.06 42.43 2.31 15.66 0.33 nan 22.37 15.94 0.81
293 rxj0439 0.24258 103.01 95 147411 152414 590 28 27 1.00 26.8397 2.33 27.65 2.51 15.68 0.31 nan 15.08 15.95 0.92
294 rxj0439 0.24313 94.82 94 147411 152414 592 28 27 1.00 26.8516 1.25 10.07 1.71 15.52 0.40 nan 5.89 15.85 0.50
295 rxj0439 0.24387 93.90 94 147412 152414 593 29 27 1.00 26.8676 0.20 3.28 1.06 14.84 0.92 nan 2.17 15.66 0.04
296 s50716 0.23145 93.47 94 75297 76133 887 42 41 1.00 26.5993 -0.22 2.24 0.98 nan nan nan 1.61 15.59 0.03
297 ton28 0.13746 111.07 90 83595 86028 225 23 21 1.00 24.5691 1.60 3498.71 2.97 15.59 0.55 nan 1750.84 16.13 0.16
298 ton28 0.13773 110.95 90 83595 86028 227 22 22 1.00 24.5750 3.14 38257.33 4.38 15.75 0.42 nan 19130.86 16.15 0.30
299 ton28 0.13781 111.91 90 83595 86028 227 23 22 1.00 24.5767 3.47 70202.62 4.65 15.77 0.43 nan 35103.63 16.17 0.35
300 ton28 0.17251 98.29 95 86114 85104 203 19 18 1.00 25.3262 -2.07 1.13 0.69 nan nan nan 0.91 15.42 2.67
301 ton28 0.21259 116.22 89 84885 83740 193 24 22 1.00 26.1919 0.89 699.95 2.51 15.42 0.69 nan 351.23 16.09 0.06
302 ton28 0.24292 105.70 82 83762 86136 178 26 24 1.00 26.8471 -2.01 1.89 0.96 nan nan nan 1.43 15.56 1.35
303 ton28 0.24859 126.01 83 83842 86136 232 28 26 1.00 26.9695 -1.05 3.86 1.10 nan nan nan 2.48 15.69 0.31
304 ton28 0.27338 112.36 81 83758 86136 267 32 30 1.00 27.5050 -1.96 1.29 0.72 nan nan nan 1.00 15.44 2.14
305 ton28 0.33021 117.99 85 83660 84983 277 37 34 1.00 28.7325 -0.78 170.49 1.47 nan nan nan 85.98 16.00 0.08
306 tons180 0.02340 40.94 32 193565 nan 1151 32 30 1.00 22.1054 0.86 2.71 1.07 15.40 0.37 nan 1.89 15.64 0.73
307 tons180 0.04360 48.00 45 180786 nan 1149 28 27 1.00 22.5418 0.29 1.61 0.84 14.99 0.64 nan 1.23 15.50 0.10
308 tons180 0.04560 39.89 45 180786 nan 1198 28 27 1.00 22.5850 69.38 4718.79 56.06 16.02 0.11 0.11 2387.42 16.12 14.42


==> Tables/XMM/Ascii/o7hiascii.txt <==
num sourcename z Cmin DOF RGS1exp RGS2exp norm norm_pe norm_ne index wl tau0 tau0_pe tau0_ne logN logN_pe logN_ne tau0_avge logN_avgtau deltaC
1 1es1028 0.13714 92.78 90 143804 146370 1121 32 32 1.00 24.5622 -0.33 0.82 0.55 nan nan nan 0.68 15.31 0.27
2 1es1028 0.20383 114.22 94 146421 145107 1207 32 35 1.00 26.0027 0.03 0.97 0.83 14.01 1.43 nan 0.90 15.41 -0.01
3 1es1028 0.22121 101.58 92 144278 146704 1198 35 35 1.00 26.3781 -0.70 0.67 0.48 nan nan nan 0.58 15.26 1.33
4 1es1553 0.03466 38.25 27 1791095 nan 747 397 326 1.97 22.3487 -0.18 0.33 0.25 nan nan nan 0.29 14.99 0.53
5 1es1553 0.04273 30.79 21 1784759 nan 489 628 294 2.72 22.5230 0.51 0.64 0.44 15.21 0.28 0.85 0.54 15.23 2.85
6 1es1553 0.06364 64.48 28 1661330 nan 27 12 9 7.49 22.9746 0.53 0.63 0.44 15.22 0.27 0.73 0.53 15.23 1.84
7 1es1553 0.21869 108.81 87 1691684 1788288 1010 415 304 1.74 26.3237 -0.01 0.65 0.08 nan nan nan 0.36 15.08 -0.07
8 3c249 0.13470 67.71 86 2642 2524 336 146 105 1.00 24.5095 96741.34 100000002004087734272.00 96771.34 16.21 0.25 nan 50000001002043916288.00 16.46 0.52
9 3c249 0.26664 79.78 93 2639 2524 306 146 111 1.00 27.3594 0.17 100000002004087734272.00 30.17 14.78 1.68 nan 50000001002043867136.00 16.46 -0.00
10 3c273 0.00758 -- -- -- -- -- -- -- -- 21.7637 -- -- -- -- -- -- -- -- --
11 3c273 0.06707 35.22 22 897879 nan 4641 37 41 1.00 23.0487 0.24 0.31 0.30 14.91 0.32 nan 0.30 15.01 0.86
12 3c273 0.07359 45.49 29 930374 nan 4656 32 34 1.00 23.1895 -0.10 0.21 0.19 nan nan nan 0.20 14.84 0.39
13 3c273 0.13960 68.74 61 892303 1027847 5246 31 31 1.00 24.6154 -0.39 0.12 0.11 nan nan nan 0.12 14.62 12.82
14 h1821 0.00944 -- -- -- -- -- -- -- -- 21.8039 -- -- -- -- -- -- -- -- --
15 h1821 0.06779 48.43 43 28966 nan 1081 99 91 1.00 23.0643 82074.22 100000002004087734272.00 56801.10 16.18 0.28 0.02 50000001002043891712.00 16.46 1.16
16 h1821 0.08483 62.62 44 31062 nan 1008 91 87 1.00 23.4323 13.36 180120784.00 14.39 15.89 0.40 nan 90060399.19 16.29 0.54
17 h1821 0.12147 96.56 82 30593 43368 1284 89 85 1.00 24.2238 10.07 24871.67 9.53 15.88 0.29 0.65 12440.60 16.15 1.85
18 h1821 0.19817 79.32 81 32357 41356 1363 112 109 1.00 25.8805 -1.36 1.36 0.72 nan nan nan 1.04 15.46 1.30
19 h1821 0.21321 110.19 98 31737 41863 1644 133 107 1.00 26.2053 18.57 43366604.00 17.25 15.96 0.34 0.44 21683310.62 16.29 2.38
20 h1821 0.24531 119.80 98 31065 44448 1591 120 113 1.00 26.8987 0.44 17.76 1.60 15.15 0.78 nan 9.68 15.89 0.06
21 h2356 0.03830 60.56 47 466679 nan 1093 15 15 1.00 22.4273 0.02 0.48 0.70 13.78 1.43 nan 0.59 15.27 -0.02
22 h2356 0.07881 44.92 38 468683 nan 1173 21 20 1.00 23.3023 -0.79 0.59 0.46 nan nan nan 0.52 15.23 2.04
23 h2356 0.10467 52.51 56 471489 510756 1280 22 21 1.00 23.8609 0.71 1.17 0.68 15.33 0.30 1.43 0.93 15.42 1.39
24 h2356 0.15613 105.03 97 482157 504552 1323 19 19 1.00 24.9724 0.62 0.66 0.49 15.29 0.24 0.62 0.57 15.26 2.10
25 he0226 0.14274 83.16 89 31710 31705 257 34 31 1.00 24.6832 -1.95 2.49 0.98 nan nan nan 1.74 15.61 0.97
26 he0226 0.39890 85.66 67 31717 31717 409 80 73 1.00 30.2162 0.54 79265856.00 30.54 15.23 1.08 nan 39632943.27 16.30 0.01
27 he0226 0.41024 81.69 56 31717 31717 421 91 82 1.00 30.4612 0.21 466258720.00 2.98 14.87 1.42 nan 233129361.49 16.29 0.00
28 i22456 0.00443 -- -- -- -- -- -- -- -- 21.6957 -- -- -- -- -- -- -- -- --
29 i22456 0.09941 74.98 61 79883 73453 671 38 37 1.00 23.7473 0.18 15.96 1.63 14.80 1.12 nan 8.80 15.88 0.00
30 mr2251 0.01068 -- -- -- -- -- -- -- -- 21.8307 -- -- -- -- -- -- -- -- --
31 mr2251 0.01449 37.36 27 446548 nan 2964 3361 1081 0.01 21.9130 -0.65 0.43 0.34 nan nan nan 0.39 15.10 2.50
32 mr2251 0.06131 32.34 25 452767 nan 117 170 69 5.55 22.9243 2.49 13.28 1.77 15.71 0.19 0.36 7.53 15.85 4.17
33 mr2251 0.06190 29.54 24 452283 nan 59 91 37 6.67 22.9370 6.43 162.24 4.90 15.86 0.16 0.29 83.57 16.01 5.95
34 mr2251 0.06276 30.33 22 451202 nan 57 104 37 6.71 22.9556 3.48 9.04 2.61 15.76 0.17 0.36 5.82 15.85 4.37
35 mr2251 0.06327 31.04 20 449939 nan 30 81 20 7.77 22.9666 1.82 4.06 1.51 15.62 0.23 0.60 2.78 15.72 2.99
36 mr2251 0.06381 33.43 22 451202 nan 148 162 116 5.14 22.9783 0.01 0.93 0.65 13.43 2.00 nan 0.79 15.37 -0.00
37 mrk478 0.06166 61.33 42 192118 nan 253 786 195 2.48 22.9319 -0.49 5.63 1.27 nan nan nan 3.45 15.77 0.07
38 mrk478 0.06578 54.57 42 192119 nan 606 1058 523 1.09 23.0208 44.37 1452260.12 45.85 15.99 0.22 nan 726152.99 16.21 3.82
39 mrk478 0.07213 54.93 42 192121 nan 640 1985 489 1.00 23.1580 0.48 4.43 1.30 15.19 0.63 nan 2.87 15.73 0.10
40 mrk876 0.01159 -- -- -- -- -- -- -- -- 21.8503 -- -- -- -- -- -- -- -- --
41 mrk876 0.05598 44.97 46 2714 nan 477 142 112 1.00 22.8092 9002.70 100000002004087734272.00 9032.70 16.20 0.26 nan 50000001002043875328.00 16.46 0.21
42 mrk876 0.08709 37.14 46 2802 nan 345 146 103 1.00 23.4811 2640094976.00 100000002004087734272.00 2640094976.00 16.35 0.11 inf 50000001003363917824.00 16.46 1.36
43 mrk876 0.08858 37.69 46 2802 nan 378 139 105 1.00 23.5133 3167802884096.00 100000002004087734272.00 3167802884096.00 16.41 0.05 inf 50000002585945309184.00 16.46 1.70
44 mrk876 0.08917 37.84 47 2802 996 377 134 98 1.00 23.5261 12779057577984.00 99999993207994712064.00 12779057577984.00 16.41 0.05 inf 50000002993526145024.00 16.46 1.65
45 mrk876 0.11487 73.35 75 2743 2633 529 144 121 1.00 24.0812 0.22 100000002004087734272.00 30.22 14.87 1.59 nan 50000001002043867136.00 16.46 0.00
46 ngc7469 0.00981 -- -- -- -- -- -- -- -- 21.8119 -- -- -- -- -- -- -- -- --
47 pg0003 0.08299 59.05 43 13037 nan 234 52 46 1.00 23.3926 -3.31 3022118.25 1.67 nan nan nan 1511059.96 16.25 0.47
48 pg0003 0.17139 111.61 94 13033 12941 332 65 54 1.00 25.3020 14.29 1081231575875584.00 44.29 15.93 0.50 nan 540615787937814.12 16.42 0.31
49 pg0003 0.22541 114.13 94 13034 12838 231 58 50 1.00 26.4689 0.46 3203030016.00 30.46 15.17 1.17 nan 1601515023.23 16.33 0.00
50 pg0003 0.38633 104.20 85 13041 12919 115 65 47 1.00 29.9447 -5.97 1.21 1.08 nan nan nan 1.14 15.50 12.63
51 pg0003 0.42051 114.71 91 13041 12843 362 115 95 1.00 30.6830 -1.35 9658039296.00 2.59 nan nan nan 4829019649.29 16.31 0.06
52 pg0804 0.05015 46.31 37 27851 nan 1439 93 87 1.00 22.6832 374716.22 100000002004087734272.00 374746.22 16.25 0.16 nan 50000001002044055552.00 16.41 7.42
53 pg0804 0.05576 53.92 41 28550 nan 1333 83 80 1.00 22.8044 2.94 62946.22 32.94 15.74 0.45 nan 31489.58 16.15 0.29
54 pg0804 0.36379 127.43 96 29665 30901 2024 141 134 1.00 29.4579 -0.91 1.96 0.95 nan nan nan 1.46 15.57 0.42
55 pg0832 0.01753 45.82 26 20654 nan 70 27 23 1.00 21.9786 1902.37 100000002004087734272.00 1932.37 16.15 0.31 nan 50000001002043867136.00 16.46 0.14
56 pg0832 0.02793 52.15 36 20654 nan 26 18 14 1.00 22.2033 -6.69 1.61 1.73 nan nan nan 1.67 15.61 9.82
57 pg0832 0.08748 53.03 45 20655 nan 71 25 19 1.00 23.4896 11509061124096.00 99999993207994712064.00 11509061124096.00 16.41 0.05 inf 50000002358527918080.00 16.46 1.13
58 pg0832 0.10171 73.57 56 20655 20637 84 30 22 1.00 23.7969 39323.43 100000002004087734272.00 39353.43 16.21 0.25 nan 50000001002043883520.00 16.46 0.91
59 pg0832 0.18391 60.33 41 20654 20637 70 54 32 1.00 25.5725 1656724.25 100000002004087734272.00 1656754.25 16.28 0.12 nan 50000001002044694528.00 16.41 1.25
60 pg0832 0.27503 124.41 86 20656 20637 58 29 21 1.00 27.5406 -0.97 100000002004087734272.00 29.03 nan nan nan 50000001002043867136.00 16.46 0.01
61 pg0832 0.27694 119.21 86 20656 20637 60 28 22 1.00 27.5819 2.50 100000002004087734272.00 32.50 15.70 0.76 nan 50000001002043867136.00 16.46 0.02
62 pg0832 0.32572 136.80 85 20656 20645 51 28 20 1.00 28.6356 -2.54 107980.26 2.21 nan nan nan 53991.24 16.18 0.31
63 pg0838 0.06583 1.34 41 1609 nan 0 36 -0 1.00 23.0219 2.00 100000002004087734272.00 32.00 15.64 0.82 nan 50000001002043867136.00 16.46 0.00
64 pg0838 0.08628 16.24 44 1609 nan 130 124 72 1.00 23.4636 15109.60 100000002004087734272.00 15139.60 16.21 0.26 nan 50000001002043875328.00 16.46 0.17
65 pg0838 0.12676 32.38 79 1609 1519 75 109 75 1.00 24.3380 8433193451520.00 99999993207994712064.00 8433193451520.00 16.41 0.05 inf 50000000820594081792.00 16.46 0.75
66 pg0953 0.16319 129.94 91 12778 12309 593 77 71 1.00 25.1249 1.31 5350.37 2.85 15.53 0.67 nan 2676.61 16.17 0.09
67 pg0953 0.19221 122.56 92 12777 12309 612 78 71 1.00 25.7517 -0.51 475.06 1.65 nan nan nan 238.36 16.02 0.03
68 pg1048 0.00642 -- -- -- -- -- -- -- -- 21.7387 -- -- -- -- -- -- -- -- --
69 pg1048 0.02414 32.85 32 18864 nan 156 38 33 1.00 22.1214 61.26 100000002004087734272.00 91.26 16.02 0.38 nan 50000001002043867136.00 16.41 0.12
70 pg1115 0.09511 47.02 50 17510 16953 325 54 46 1.00 23.6544 7.12 100000002004087734272.00 37.12 15.85 0.56 nan 50000001002043867136.00 16.41 0.20
71 pg1115 0.12059 98.56 73 17510 16953 310 48 44 1.00 24.2047 1360.14 100000002004087734272.00 1390.14 16.12 0.34 nan 50000001002043867136.00 16.46 2.50
72 pg1115 0.12741 107.59 76 17513 16953 311 51 47 1.00 24.3521 0.00 8233.16 1.93 13.12 3.04 nan 4117.55 16.14 0.00
73 pg1116 0.04114 41.06 39 284047 nan 540 17 17 1.00 22.4886 -0.84 0.90 0.61 nan nan nan 0.75 15.35 1.16
74 pg1116 0.06251 40.85 30 283934 nan 549 22 21 1.00 22.9502 1.33 140.93 2.32 15.54 0.51 nan 71.62 16.02 0.23
75 pg1116 0.08382 46.62 32 284638 nan 588 22 18 1.00 23.4105 20237580.00 100000002004087734272.00 19929886.00 16.29 0.17 0.08 50000001002053828608.00 16.46 8.15
76 pg1116 0.09210 51.16 38 292136 222826 576 20 19 1.00 23.5894 0.28 2.14 1.00 14.98 0.72 nan 1.57 15.59 0.07
77 pg1116 0.09281 50.89 38 292136 222826 579 19 19 1.00 23.6047 0.59 2.86 1.14 15.26 0.50 nan 2.00 15.65 0.25
78 pg1116 0.13373 89.85 89 277711 284726 680 19 19 1.00 24.4886 3.28 6.08 2.17 15.75 0.16 0.28 4.13 15.79 5.37
79 pg1116 0.13851 94.60 91 277702 291047 693 19 19 1.00 24.5918 1.55 2.89 1.21 15.58 0.23 0.53 2.05 15.65 2.45
80 pg1211 0.02586 33.66 32 769591 nan 575 12 12 1.00 22.1586 -0.39 1.04 0.68 nan nan nan 0.86 15.41 0.25
81 pg1211 0.05443 49.81 35 745965 nan 634 12 12 1.00 22.7757 0.25 1.61 0.89 14.94 0.70 nan 1.25 15.53 0.06
82 pg1216 0.00842 -- -- -- -- -- -- -- -- 21.7819 -- -- -- -- -- -- -- -- --
83 pg1216 0.07969 53.17 43 11245 nan 185 50 39 1.00 23.3213 583.85 100000002004087734272.00 613.85 16.11 0.30 nan 50000001002043867136.00 16.41 0.44
84 pg1216 0.12372 107.60 78 11245 11258 182 51 48 1.00 24.2724 4717579.00 100000002004087734272.00 4717609.00 16.28 0.12 nan 50000001002046226432.00 16.41 3.27
85 pg1216 0.12473 107.90 78 11245 11258 186 59 40 1.00 24.2942 11141.53 100000002004087734272.00 11171.53 16.21 0.26 nan 50000001002043875328.00 16.46 1.76
86 pg1216 0.17950 106.70 95 11257 11258 243 51 45 1.00 25.4772 3134556672.00 100000002004087734272.00 3134556672.00 16.35 0.11 inf 50000001003611144192.00 16.46 2.17
87 pg1216 0.20014 86.38 92 11257 11258 179 53 39 1.00 25.9230 957923.19 100000002004087734272.00 957953.19 16.28 0.13 nan 50000001002044342272.00 16.41 1.23
88 pg1216 0.21258 84.99 93 11257 11258 191 48 41 1.00 26.1917 679.96 100000002004087734272.00 709.96 16.11 0.35 nan 50000001002043867136.00 16.46 0.49
89 pg1216 0.28204 112.71 89 11258 11258 237 66 56 1.00 27.6921 -2.70 5.32 1.34 nan nan nan 3.33 15.76 0.83
90 pg1229 0.05018 55.71 43 24016 nan 521 63 49 1.00 22.6839 2384068.75 100000002004087734272.00 2384098.75 16.28 0.12 nan 50000001002045063168.00 16.41 3.04
91 pg1259 0.05563 50.01 43 11485 nan 165 50 38 1.00 22.8016 3065647616.00 100000002004087734272.00 3065647616.00 16.35 0.11 inf 50000001003576688640.00 16.46 0.63
92 pg1259 0.15136 99.16 90 11483 11479 130 43 35 1.00 24.8694 6.07 67834842322042880.00 36.07 15.84 0.62 nan 33917421161021460.00 16.46 0.08
93 pg1259 0.16647 105.90 92 11483 11479 145 43 36 1.00 25.1958 -2.40 9.65 1.49 nan nan nan 5.57 15.83 0.61
94 pg1259 0.17893 108.49 96 11483 11479 180 52 40 1.00 25.4649 31979.43 100000002004087734272.00 32009.43 16.21 0.25 nan 50000001002043883520.00 16.46 0.92
95 pg1259 0.22376 105.77 93 11483 11479 277 65 56 1.00 26.4332 0.49 5498674872320.00 30.49 15.20 1.20 nan 2749337436175.24 16.39 0.01
96 pg1259 0.24126 121.27 95 11483 11479 149 49 40 1.00 26.8112 -2.43 2394.62 1.39 nan nan nan 1198.01 16.12 0.44
97 pg1259 0.31974 80.23 82 11483 11480 293 92 69 1.00 28.5064 819.38 100000002004087734272.00 849.38 16.11 0.30 nan 50000001002043867136.00 16.41 0.53
98 pg1259 0.36212 114.78 79 11487 11480 291 96 78 1.00 29.4218 5738212864.00 100000002004087734272.00 5738212864.00 16.35 0.11 inf 50000001004912975872.00 16.46 1.38
99 pg1259 0.38254 134.54 94 11487 11480 351 94 79 1.00 29.8629 -1.02 279076.69 2.46 nan nan nan 139539.57 16.23 0.04
100 pg1259 0.38266 134.54 94 11487 11480 351 93 79 1.00 29.8655 -0.93 5363209.50 2.11 nan nan nan 2681605.81 16.24 0.04
101 pg1307 0.08345 53.56 43 9827 nan 196 53 46 1.00 23.4025 -4.57 1.90 1.20 nan nan nan 1.55 15.59 2.97
102 pg1309 0.03861 52.72 41 27263 nan 74 24 17 1.00 22.4340 5938758.00 100000002004087734272.00 5938788.00 16.28 0.18 nan 50000001002046832640.00 16.46 0.98
103 pg1309 0.17740 116.75 95 27265 26163 153 33 25 1.00 25.4318 7332898537472.00 99999993207994712064.00 7332898537472.00 16.41 0.05 inf 50000000270446624768.00 16.46 2.31
104 pg1309 0.17852 121.37 94 27265 26163 155 35 26 1.00 25.4560 971190144.00 100000002004087734272.00 971190144.00 16.35 0.11 inf 50000001002529464320.00 16.46 2.13
105 pg1309 0.17918 120.71 95 27265 26163 154 28 26 1.00 25.4703 2597233.00 100000002004087734272.00 2597263.00 16.28 0.12 nan 50000001002045169664.00 16.41 1.80
106 pg1309 0.18143 116.88 93 27265 26163 141 28 25 1.00 25.5189 7.45 100000002004087734272.00 37.45 15.86 0.60 nan 50000001002043867136.00 16.46 0.09
107 pg1444 0.22031 113.67 93 17674 17137 183 40 35 1.00 26.3587 -2.51 2.34 1.07 nan nan nan 1.70 15.61 1.34
108 pg1626 0.06137 49.83 36 67512 nan 300 48 47 1.00 22.9256 -5.38 0.65 0.58 nan nan nan 0.61 15.28 21.66
109 phl1811 0.05143 151018942421824176128.00 45 76020 nan 100000002004087734272 0 100000002004087734272 1.00 22.7109 100000002004087734272.00 0.00 nan 16.41 0.00 inf nan -inf 7583727520957071360.00
110 phl1811 0.05813 140400448458996056064.00 44 74858 nan 100000002004087734272 0 100000002004087734272 1.00 22.8556 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 11579818969225232384.00
111 phl1811 0.08085 129628559429953650688.00 39 76449 nan 100000002004087734272 0 100000002004087734272 1.00 23.3464 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 8046885799041433600.00
112 phl1811 0.08163 130736990296054169600.00 40 76515 nan 100000002004087734272 0 100000002004087734272 1.00 23.3632 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 7047201030974472192.00
113 phl1811 0.12003 77.84 58 74729 79201 33 15 14 1.00 24.1926 69724200.00 100000002004087734272.00 69724232.00 16.33 0.13 -0.13 50000001002078732288.00 16.46 1.01
114 phl1811 0.15787 254882575509358641152.00 81 78378 78186 100000002004087734272 0 100000002004087734272 1.00 25.0100 100000002004087734272.00 0.00 nan 16.41 0.00 inf nan -inf 22791152009564127232.00
115 pks0312 0.11454 64.38 70 23887 22982 266 37 35 1.00 24.0741 44169.54 100000002004087734272.00 44199.54 16.21 0.25 nan 50000001002043891712.00 16.46 2.67
116 pks0405 0.02510 41.67 34 137701 nan 304 19 17 1.00 22.1422 -0.00 67.52 1.38 nan nan nan 34.45 15.98 -0.00
117 pks0405 0.05902 53.75 40 134613 nan 316 20 19 1.00 22.8748 -1.86 1.00 0.63 nan nan nan 0.81 15.38 2.69
118 pks0405 0.09719 64.86 45 135771 nan 354 19 19 1.00 23.6993 -1.55 1.30 0.83 nan nan nan 1.07 15.48 1.60
119 pks0405 0.10152 65.13 49 134959 138649 355 19 19 1.00 23.7928 -2.00 0.89 0.64 nan nan nan 0.77 15.36 3.98
120 pks0405 0.10298 68.35 50 134879 138649 368 20 20 1.00 23.8244 -1.08 1.74 0.83 nan nan nan 1.29 15.52 0.70
121 pks0405 0.19456 116.94 93 137986 134948 405 21 21 1.00 25.8025 18.91 36306.09 18.08 15.92 0.25 0.52 18162.09 16.14 1.98
122 pks0405 0.21976 126.59 92 137232 135759 408 22 22 1.00 26.3468 -1.02 1.30 0.80 nan nan nan 1.05 15.47 0.87
123 pks0405 0.24564 98.79 93 136439 138647 383 23 23 1.00 26.9058 -1.04 1.25 0.70 nan nan nan 0.97 15.43 0.95
124 pks0405 0.29748 98.21 89 135766 137130 382 27 25 1.00 28.0256 -0.20 3.89 1.16 nan nan nan 2.53 15.71 0.01
125 pks0405 0.31016 96.82 90 137275 137114 378 26 25 1.00 28.2995 -2.30 0.65 0.47 nan nan nan 0.56 15.24 6.68
126 pks0405 0.32502 92.49 84 135467 137166 414 31 30 1.00 28.6204 3.81 1660.55 4.17 15.78 0.36 nan 832.36 16.10 0.79
127 pks0405 0.49508 112.25 94 138729 137202 536 45 43 1.00 32.2937 -2.11 0.90 0.58 nan nan nan 0.74 15.34 3.47
128 pks0558 0.10472 82.71 58 705422 787021 2580 30 21 1.00 23.8620 0.07 0.62 0.22 14.41 0.91 nan 0.42 15.14 0.22
129 pks2155 0.05708 42.12 39 1687774 nan 641 88 82 4.94 22.8329 -0.29 0.12 0.11 nan nan nan 0.12 14.62 6.22
130 pks2155 0.06236 358.77 33 1633459 nan 565 96 96 5.17 22.9470 7.96 2.58 1.79 15.89 0.03 0.04 2.19 15.66 169.52
131 pks2155 0.10586 60.97 48 1694875 1691927 1743 77 762 3.33 23.8866 -0.02 0.35 0.10 nan nan nan 0.22 14.89 -0.23
132 q0045 0.05590 48.77 38 13827 nan 59 32 22 1.00 22.8074 81.83 100000002004087734272.00 111.83 16.01 0.45 nan 50000001002043867136.00 16.46 0.14
133 q0045 0.06377 19741990761462235136.00 36 13827 nan 100000002004087734272 0 100000002004087734272 1.00 22.9774 100000002004087734272.00 0.00 nan 16.46 0.00 inf nan -inf 1377257061045239808.00
134 q1230 0.08344 49.74 34 39335 nan 83 24 21 1.00 23.4023 -3.52 5.75 1.49 nan nan nan 3.62 15.77 0.96
135 q1230 0.08540 49.18 36 39335 nan 99 24 23 1.00 23.4446 33.06 100000002004087734272.00 63.06 15.99 0.47 nan 50000001002043867136.00 16.46 0.11
136 q1230 0.09444 57.34 47 39335 39139 98 26 19 1.00 23.6399 44962.52 100000002004087734272.00 44992.52 16.21 0.26 nan 50000001002043891712.00 16.46 1.01
137 q1230 0.10000 69.52 51 39335 39139 67 22 19 1.00 23.7600 -4.12 1.28 0.90 nan nan nan 1.09 15.47 4.46
138 q1230 0.10525 71.15 53 39335 39139 95 23 20 1.00 23.8734 214.72 100000002004087734272.00 244.72 16.09 0.32 nan 50000001002043867136.00 16.41 0.19
139 q1230 0.10549 74.01 55 39335 39139 93 22 20 1.00 23.8786 1378.32 100000002004087734272.00 1408.32 16.12 0.34 nan 50000001002043867136.00 16.46 0.15
140 q1230 0.10566 74.03 55 39335 39139 93 23 20 1.00 23.8823 74.47 100000002004087734272.00 104.47 16.02 0.44 nan 50000001002043867136.00 16.46 0.12
141 q1230 0.10612 75.39 55 39335 39139 90 22 20 1.00 23.8922 4.67 100000002004087734272.00 34.67 15.79 0.62 nan 50000001002043867136.00 16.41 0.03
142 q1230 0.10639 76.90 57 39335 39139 89 23 20 1.00 23.8980 1.30 100000002004087734272.00 31.30 15.52 0.94 nan 50000001002043867136.00 16.46 0.01
143 q1230 0.10660 76.91 57 39335 39139 89 22 20 1.00 23.9026 0.41 100000002004087734272.00 30.41 15.12 1.29 nan 50000001002043867136.00 16.41 0.00
144 q1230 0.10853 76.74 55 39335 39139 74 22 19 1.00 23.9442 -2.92 2294.99 1.34 nan nan nan 1148.16 16.11 0.57
145 q1230 0.10940 74.41 56 39335 39139 72 22 19 1.00 23.9630 -3.09 21.88 1.26 nan nan nan 11.57 15.93 0.77
146 q1230 0.12103 95.35 67 39335 39139 87 26 20 1.00 24.2142 1631.77 100000002004087734272.00 1661.77 16.12 0.32 nan 50000001002043867136.00 16.43 0.52
147 rbs1892 0.15567 94.13 91 4935 4865 242 87 69 1.00 24.9625 -2.82 4.80 1.52 nan nan nan 3.16 15.75 0.82
148 rbs1892 0.15633 86.99 91 4935 4865 214 82 65 1.00 24.9767 -2.83 2.62 1.07 nan nan nan 1.85 15.62 1.32
149 rbs1892 0.16343 79.53 90 4936 4865 181 82 63 1.00 25.1301 274086.62 100000002004087734272.00 274116.62 16.26 0.15 nan 50000001002044006400.00 16.41 0.91
150 rbs1892 0.17001 90.53 95 4937 4865 293 132 93 1.00 25.2722 19883.96 100000002004087734272.00 19913.96 16.21 0.26 nan 50000001002043875328.00 16.46 1.63
151 rbs1892 0.17155 87.14 94 4937 4865 306 140 98 1.00 25.3055 2949192.75 100000002004087734272.00 2949222.75 16.28 0.12 nan 50000001002045341696.00 16.41 2.29
152 rbs1892 0.17185 86.42 95 4937 4865 313 126 95 1.00 25.3120 6308874944512.00 99999993207994712064.00 6308874944512.00 16.41 0.05 inf 49999999758434828288.00 16.46 2.91
153 rbs542 0.04455 57.17 47 190972 nan 1168 28 29 1.00 22.5623 -0.04 1.10 0.77 nan nan nan 0.93 15.42 0.01
154 rbs542 0.04992 55.96 47 193118 nan 1213 28 28 1.00 22.6783 3.30 12.51 2.52 15.75 0.19 0.39 7.51 15.88 3.36
155 rxj0439 0.00550 -- -- -- -- -- -- -- -- 21.7188 -- -- -- -- -- -- -- -- --
156 rxj0439 0.17680 120.22 96 151878 151926 592 24 24 1.00 25.4189 1.65 7.84 1.84 15.59 0.32 nan 4.84 15.82 0.88
157 s50716 0.00989 -- -- -- -- -- -- -- -- 21.8136 -- -- -- -- -- -- -- -- --
158 s50716 0.01766 25.23 27 76296 nan 651 42 41 1.00 21.9815 1.72 69.52 2.48 15.61 0.41 nan 36.00 15.98 0.41
159 s50716 0.08834 48.91 39 77059 nan 813 36 37 1.00 23.5081 48371.73 52748696.00 48401.73 16.21 0.08 nan 26398548.87 16.29 7.95
160 s50716 0.14936 100.74 92 76556 76514 894 39 38 1.00 24.8262 -0.74 1.12 0.72 nan nan nan 0.92 15.43 0.64
161 ton28 0.03357 53.66 39 81822 nan 137 18 17 1.00 22.3251 -1.47 40.45 1.65 nan nan nan 21.05 15.92 0.25
162 tons180 0.04304 45.92 46 181158 nan 1136 27 28 1.00 22.5297 -0.34 0.92 0.66 nan nan nan 0.79 15.37 0.24
163 tons210 0.06763 48.59 41 6728 nan 664 122 97 1.00 23.0608 3884983.50 100000002004087734272.00 3885013.50 16.26 0.20 nan 50000001002045808640.00 16.46 0.73
164 tons210 0.08558 51.90 45 6728 nan 706 112 102 1.00 23.4485 -2.10 4.91 1.34 nan nan nan 3.12 15.75 0.63


==> Tables/XMM/Ascii/o8ascii.txt <==
num sourcename z Cmin DOF RGS1exp RGS2exp norm norm_pe norm_ne index wl tau0 tau0_pe tau0_ne logN logN_pe logN_ne tau0_avge logN_avgtau deltaC
1 1es1028 0.12314 33.31 31 146792 nan 963 40 26 1.00 21.2947 0.02 3.99 0.61 14.13 2.00 nan 2.30 16.01 0.01
2 1es1028 0.13706 -- -- -- -- -- -- -- -- 21.5587 -- -- -- -- -- -- -- -- --
3 1es1028 0.33735 92.62 96 147900 144798 1196 31 31 1.00 25.3562 5.01 15.34 3.36 16.16 0.15 0.24 9.35 16.25 6.58
4 1es1553 0.18759 29.26 27 1729540 nan 540 318 194 2.55 22.5167 0.37 0.44 0.33 15.43 0.29 0.90 0.39 15.45 1.81
5 1es1553 0.18775 28.91 27 1729540 nan 550 295 211 2.52 22.5197 0.39 0.49 0.31 15.45 0.29 0.62 0.40 15.46 2.20
6 1es1553 0.18984 25.62 27 1729542 nan 406 219 140 3.05 22.5594 0.98 0.60 0.48 15.77 0.14 0.23 0.54 15.56 8.20
7 1es1553 0.21631 33.20 25 1723969 nan 60 36 21 6.19 23.0612 -0.08 0.43 0.30 nan nan nan 0.36 15.42 0.03
8 1es1553 0.31130 113.12 91 1744157 1748313 2268 757 440 0.67 24.8622 1.01 0.37 0.33 15.80 0.10 0.14 0.35 15.41 17.08
9 1es1553 0.37868 113.07 88 1784762 1713272 1213 467 336 1.52 26.1398 1.03 0.44 0.35 15.79 0.11 0.14 0.40 15.45 15.34
10 1es1553 0.39497 118.64 92 1704141 1756581 481 192 138 2.74 26.4486 -0.20 0.19 0.18 nan nan nan 0.19 15.15 1.31
11 3c249 0.24676 41.19 50 2644 2524 373 135 107 1.00 23.6386 43.49 100000002004087734272.00 73.49 16.33 0.47 nan 50000001002043867136.00 16.80 0.10
12 3c249 0.30788 70.28 91 2641 2524 269 119 90 1.00 24.7974 -1.35 100000002004087734272.00 2.77 nan nan nan 50000001002043867136.00 16.75 0.05
13 3c249 0.30809 70.31 91 2641 2524 271 119 91 1.00 24.8014 -0.85 309981278633984.00 29.15 nan nan nan 154990639317006.56 16.78 0.02
14 3c249 0.31364 73.37 90 2640 2524 377 139 111 1.00 24.9066 4709150.00 100000002004087734272.00 4709180.00 16.62 0.18 nan 50000001002046218240.00 16.80 1.07
15 3c273 0.00337 122.62 82 1002935 1016589 2162 179 168 2.23 19.0239 -0.01 0.61 0.03 nan nan nan 0.32 15.37 -0.27
16 3c273 0.00533 121.19 82 1000681 1016019 2034 174 166 2.37 19.0611 0.05 0.10 0.17 14.58 0.47 nan 0.14 15.02 -0.06
17 3c273 0.00764 119.15 82 1000362 1015449 1895 175 164 2.53 19.1049 0.13 0.11 0.17 14.99 0.26 nan 0.14 15.03 0.70
18 3c273 0.02947 124.26 90 979671 1010400 2182 194 180 2.22 19.5188 -0.00 0.16 0.14 nan nan nan 0.15 15.06 0.00
19 3c273 0.04898 97.81 72 981682 1017674 2995 379 339 1.54 19.8887 -0.02 0.09 0.25 nan nan nan 0.17 15.12 0.19
20 3c273 0.06655 70.47 59 1020346 1015505 3584 502 559 1.18 20.2218 -0.09 0.43 0.08 nan nan nan 0.26 15.28 -0.58
21 3c273 0.09018 39.08 47 949280 nan 2360 380 338 2.03 20.6698 0.15 0.31 0.14 15.05 0.45 1.84 0.22 15.23 1.16
22 3c273 0.12007 29.12 34 930918 nan 2926 1141 776 1.62 21.2365 0.01 0.13 0.30 13.82 1.21 nan 0.22 15.21 -0.04
23 3c273 0.14660 -- -- -- -- -- -- -- -- 21.7395 -- -- -- -- -- -- -- -- --
24 3c273 0.15784 34.61 25 1047179 nan 2310 773 593 2.01 21.9526 -0.53 0.17 0.15 nan nan nan 0.16 15.08 12.16
25 h1821 0.02438 127.18 98 30082 44303 1073 56 55 1.00 19.4222 -0.48 1.75 0.82 nan nan nan 1.28 15.85 0.18
26 h1821 0.10817 50.54 39 33073 nan 1206 79 77 1.00 21.0109 -0.66 4.98 1.17 nan nan nan 3.07 16.07 0.13
27 h1821 0.12133 38.85 28 33486 nan 1220 99 97 1.00 21.2604 0.79 330.83 2.13 15.70 0.69 nan 166.48 16.36 0.08
28 h1821 0.12147 38.90 28 33486 nan 1214 99 97 1.00 21.2631 0.30 64.44 1.91 15.34 1.02 nan 33.18 16.30 0.01
29 h1821 0.16992 47.55 34 32399 nan 970 94 91 1.00 22.1817 0.21 8433266.00 2.24 15.20 1.38 nan 4216634.12 16.56 0.00
30 h1821 0.17043 47.37 34 32399 nan 986 100 91 1.00 22.1914 4.63 68085113421824.00 6.06 16.15 0.61 nan 34042556710915.03 16.74 0.23
31 h1821 0.21326 58.03 45 29109 nan 975 94 92 1.00 23.0034 -1.61 3.48 1.02 nan nan nan 2.25 16.01 0.60
32 h1821 0.22497 67.04 48 29437 nan 945 94 91 1.00 23.2254 -2.05 1.41 0.76 nan nan nan 1.09 15.81 1.95
33 h1821 0.22522 66.78 47 29837 nan 962 94 90 1.00 23.2302 -2.04 1.72 0.93 nan nan nan 1.32 15.88 1.57
34 h1821 0.22639 68.85 47 29881 nan 947 93 89 1.00 23.2524 -1.72 1.87 0.84 nan nan nan 1.36 15.87 1.14
35 h1821 0.24531 72.51 51 31382 32028 1052 92 86 1.00 23.6111 3.97 65647156.00 5.11 16.12 0.54 nan 32823580.56 16.64 0.31
36 h1821 0.26657 79.55 72 31337 42756 1040 83 81 1.00 24.0142 -1.77 1.37 0.81 nan nan nan 1.09 15.82 1.71
37 h1821 0.28800 114.20 93 27766 42046 1294 95 91 1.00 24.4205 2.11 97.57 2.56 16.00 0.38 nan 50.06 16.34 0.65
38 h1821 0.29658 111.33 97 27950 42972 1276 93 91 1.00 24.5832 -1.34 1.14 0.71 nan nan nan 0.93 15.76 1.58
39 h1821 0.29680 112.27 97 27836 43008 1282 94 91 1.00 24.5873 -1.12 1.32 0.75 nan nan nan 1.03 15.80 1.00
40 h2356 0.11461 57.52 40 476224 nan 1072 17 14 1.00 21.1330 0.01 2.12 0.23 13.79 2.21 nan 1.17 15.84 0.03
41 h2356 0.16512 37.80 32 505443 nan 1093 17 20 1.00 22.0907 -0.03 0.61 0.63 nan nan nan 0.62 15.62 0.02
42 he0056 0.16392 27.81 24 160091 nan 356 24 22 1.00 22.0679 31.45 57143.97 29.99 16.31 0.23 0.40 28586.98 16.51 2.53
43 he0056 0.16492 28.43 24 160091 nan 353 25 21 1.00 22.0869 8.08 10644.31 7.85 16.21 0.29 0.96 5326.08 16.48 1.64
44 he0226 0.01746 124.17 84 31711 31707 157 20 19 1.00 19.2910 -1.87 2.58 1.13 nan nan nan 1.85 15.97 0.93
45 he0226 0.02679 131.34 93 31711 31707 154 20 18 1.00 19.4679 -0.27 579.74 1.88 nan nan nan 290.81 16.39 0.01
46 he0226 0.04121 120.74 81 31711 31707 166 22 20 1.00 19.7413 -1.70 4.07 1.34 nan nan nan 2.71 16.06 0.53
47 he0226 0.04535 113.12 77 31711 31707 161 22 20 1.00 19.8198 -1.30 8.63 1.26 nan nan nan 4.95 16.16 0.29
48 he0226 0.04609 112.96 76 31711 31707 164 22 20 1.00 19.8339 -0.63 109.55 1.94 nan nan nan 55.75 16.35 0.04
49 he0226 0.06015 84.08 65 31711 31707 121 22 20 1.00 20.1004 -4.04 0.97 0.76 nan nan nan 0.87 15.74 8.15
50 he0226 0.06083 83.15 64 31711 31707 129 22 20 1.00 20.1133 -3.38 1.02 0.73 nan nan nan 0.88 15.73 5.31
51 he0226 0.07023 66.31 54 31711 31707 170 24 23 1.00 20.2916 0.37 157246528.00 2.69 15.42 1.24 nan 78623265.34 16.65 0.01
52 he0226 0.08375 52.16 42 31711 nan 196 28 23 1.00 20.5479 403593888.00 100000002004087734272.00 403593920.00 16.65 0.14 -0.14 50000001002245660672.00 16.80 2.53
53 he0226 0.08901 47.97 42 31711 nan 183 25 23 1.00 20.6476 -2.40 2.42 1.09 nan nan nan 1.76 15.95 1.23
54 he0226 0.08938 47.78 42 31711 nan 182 25 23 1.00 20.6546 -2.67 2.28 1.19 nan nan nan 1.73 15.96 1.47
55 he0226 0.08950 46.05 43 31711 nan 182 25 23 1.00 20.6569 -2.57 2.05 1.02 nan nan nan 1.54 15.92 1.57
56 he0226 0.09220 46.95 42 31711 nan 186 25 23 1.00 20.7081 -2.29 3.14 1.16 nan nan nan 2.15 16.00 0.92
57 he0226 0.10668 50.29 43 31711 nan 175 26 24 1.00 20.9827 -2.67 1.60 0.85 nan nan nan 1.23 15.84 2.23
58 he0226 0.11514 39.66 36 31711 nan 203 30 27 1.00 21.1431 3.88 5205515776.00 33.88 16.12 0.54 nan 2602757904.94 16.64 0.15
59 he0226 0.11680 37.43 34 31711 nan 207 37 25 1.00 21.1745 56979.62 100000002004087734272.00 57009.62 16.54 0.25 nan 50000001002043891712.00 16.80 1.76
60 he0226 0.11733 36.95 34 31711 nan 202 39 25 1.00 21.1846 24781.25 100000002004087734272.00 24811.25 16.54 0.26 nan 50000001002043883520.00 16.80 2.01
61 he0226 0.12589 35.52 30 31712 nan 206 36 27 1.00 21.3469 1544372.50 100000002004087734272.00 1544402.50 16.62 0.12 nan 50000001002044637184.00 16.75 2.12
62 he0226 0.13832 -- -- -- -- -- -- -- -- 21.5825 -- -- -- -- -- -- -- -- --
63 he0226 0.15175 -- -- -- -- -- -- -- -- 21.8372 -- -- -- -- -- -- -- -- --
64 he0226 0.15549 34.67 24 31712 nan 235 38 35 1.00 21.9081 2882432401408.00 100000002004087734272.00 2882432401408.00 16.75 0.05 inf 50000002443260067840.00 16.80 4.34
65 he0226 0.16237 33.50 25 31712 nan 113 37 33 1.00 22.0385 -5.22 1.12 1.03 nan nan nan 1.08 15.82 15.81
66 he0226 0.16339 33.20 26 31712 nan 113 36 32 1.00 22.0579 -5.22 1.07 0.98 nan nan nan 1.02 15.80 16.22
67 he0226 0.16971 40.73 28 31712 nan 140 34 30 1.00 22.1777 -2.91 98791.04 2.04 nan nan nan 49396.54 16.52 0.43
68 he0226 0.18619 50.47 36 31712 nan 175 30 27 1.00 22.4902 241144.30 100000002004087734272.00 241174.30 16.59 0.15 nan 50000001002043990016.00 16.75 1.41
69 he0226 0.18811 48.87 35 31712 nan 219 37 30 1.00 22.5266 5128797.50 100000002004087734272.00 5128827.50 16.62 0.12 nan 50000001002046431232.00 16.75 1.73
70 he0226 0.18891 57.62 39 31712 nan 196 30 28 1.00 22.5417 230317440.00 100000002004087734272.00 230317472.00 16.69 0.11 -0.11 50000001002159022080.00 16.80 2.21
71 he0226 0.19374 46.89 38 31712 nan 168 30 28 1.00 22.6333 55970912.00 100000002004087734272.00 55970944.00 16.66 0.14 -0.14 50000001002071851008.00 16.80 2.44
72 he0226 0.19453 48.32 38 31712 nan 157 34 26 1.00 22.6483 609.96 100000002004087734272.00 639.96 16.45 0.30 nan 50000001002043867136.00 16.75 0.67
73 he0226 0.19860 51.59 40 31712 nan 161 31 28 1.00 22.7255 0.09 11374780481536.00 30.09 14.85 1.87 nan 5687390240783.04 16.70 0.00
74 he0226 0.20055 50.95 40 31712 nan 166 29 27 1.00 22.7624 4025.28 100000002004087734272.00 4055.28 16.52 0.27 nan 50000001002043867136.00 16.80 0.43
75 he0226 0.20703 53.97 42 31712 nan 158 30 27 1.00 22.8853 -0.72 588377600.00 2.56 nan nan nan 294188801.28 16.64 0.01
76 he0226 0.22009 36.18 41 31713 nan 188 33 30 1.00 23.1329 0.49 9508680105984.00 30.49 15.53 1.19 nan 4754340053007.25 16.71 0.00
77 he0226 0.22099 39.39 41 31713 nan 197 33 30 1.00 23.1500 -0.73 22533640.00 2.06 nan nan nan 11266821.03 16.60 0.03
78 he0226 0.23009 42.36 43 31713 nan 209 33 28 1.00 23.3225 5393181.00 100000002004087734272.00 5393211.00 16.62 0.18 nan 50000001002046562304.00 16.80 1.39
79 he0226 0.23964 46.29 45 31713 nan 171 30 27 1.00 23.5036 -0.54 107460784.00 2.36 nan nan nan 53730393.18 16.62 0.01
80 he0226 0.24522 46.47 48 31713 31705 152 29 27 1.00 23.6094 -2.46 14.39 1.37 nan nan nan 7.88 16.21 0.65
81 he0226 0.25099 54.13 54 31713 31705 163 30 27 1.00 23.7188 -0.31 819763.06 2.71 nan nan nan 409882.89 16.60 0.00
82 he0226 0.27155 78.85 73 31713 31705 224 30 28 1.00 24.1086 2380.98 100000002004087734272.00 2410.98 16.48 0.31 nan 50000001002043867136.00 16.80 1.20
83 he0226 0.27956 79.52 77 31713 31705 224 32 29 1.00 24.2605 -1.80 4.37 1.28 nan nan nan 2.83 16.07 0.59
84 he0226 0.28041 78.68 77 31713 31705 234 33 30 1.00 24.2766 -1.37 16.51 1.34 nan nan nan 8.93 16.24 0.27
85 he0226 0.29134 83.52 84 31711 31705 238 35 32 1.00 24.4838 -1.98 2.51 1.19 nan nan nan 1.85 15.97 1.00
86 he0226 0.29213 86.12 85 31711 31705 240 35 32 1.00 24.4988 -1.84 2.32 0.97 nan nan nan 1.65 15.93 1.02
87 he0226 0.30939 97.61 90 31709 31705 246 33 30 1.00 24.8260 5.29 1903250.88 35.29 16.16 0.46 nan 951643.08 16.61 0.27
88 he0226 0.31833 99.31 91 31708 31705 223 33 30 1.00 24.9955 15.13 8428803584.00 45.13 16.30 0.37 nan 4214401814.56 16.67 0.49
89 he0226 0.33965 102.15 94 31706 31705 273 39 31 1.00 25.3998 68.61 2312953705529344.00 98.61 16.34 0.44 nan 1156476852764721.25 16.77 0.91
90 he0226 0.34036 108.55 94 31706 31705 273 40 31 1.00 25.4132 5548.81 100000002004087734272.00 5578.81 16.48 0.32 nan 50000001002043867136.00 16.80 1.70
91 he0226 0.35493 115.28 93 31706 31704 247 33 30 1.00 25.6895 -2.19 1.86 0.91 nan nan nan 1.39 15.88 1.51
92 he0226 0.35528 116.14 94 31706 31704 242 33 30 1.00 25.6961 -2.30 1.48 0.79 nan nan nan 1.14 15.82 2.04
93 he0226 0.37281 117.30 93 31706 31704 305 42 33 1.00 26.0285 84.87 18387015041024.00 114.87 16.34 0.39 nan 9193507520569.43 16.71 0.86
94 he0226 0.38420 128.19 92 31706 31704 295 38 36 1.00 26.2444 395436.00 100000002004087734272.00 395466.00 16.58 0.16 nan 50000001002044063744.00 16.75 2.16
95 he0226 0.38636 130.09 92 31706 31704 281 36 34 1.00 26.2854 3.47 14531359.00 33.47 16.10 0.52 nan 7265696.23 16.62 0.22
96 he0226 0.39642 139.43 93 31706 31704 262 37 34 1.00 26.4761 -1.35 5.03 1.41 nan nan nan 3.22 16.09 0.35
97 he0226 0.39692 137.43 91 31706 31704 261 37 34 1.00 26.4856 -1.58 3.70 1.34 nan nan nan 2.52 16.05 0.52
98 he0226 0.39890 135.24 93 31707 31704 270 38 35 1.00 26.5231 -1.60 3.57 1.31 nan nan nan 2.44 16.04 0.54
99 he0226 0.40034 134.81 92 31707 31704 276 38 35 1.00 26.5504 -0.65 63.36 1.81 nan nan nan 32.58 16.30 0.05
100 he0226 0.40274 137.73 93 31707 31704 295 39 36 1.00 26.5960 6.17 787787392.00 36.17 16.17 0.45 nan 393893714.08 16.62 0.26
101 he0226 0.49225 110.65 88 31709 31712 363 50 46 1.00 28.2931 0.19 135121.61 2.56 15.16 1.41 nan 67562.09 16.53 0.00
102 he0226 0.49254 110.33 88 31709 31712 359 49 46 1.00 28.2986 -0.68 874.00 1.68 nan nan nan 437.84 16.39 0.04
103 he0226 0.49280 110.26 88 31709 31712 357 50 46 1.00 28.3035 -1.08 54.49 1.75 nan nan nan 28.12 16.29 0.12
104 he0226 0.49309 109.11 87 31709 31713 348 49 46 1.00 28.3090 -1.32 10.14 1.32 nan nan nan 5.73 16.18 0.27
105 i22456 0.09858 56.99 44 79900 nan 498 28 27 1.00 20.8291 2671397.25 100000002004087734272.00 1335713.62 16.62 0.12 0.00 50000001002044538880.00 16.75 4.29
106 i22456 0.09895 60.07 44 79900 nan 499 44 27 1.00 20.8361 39895.31 100000002004087734272.00 39925.31 16.52 0.28 nan 50000001002043883520.00 16.80 3.98
107 i22456 0.09931 59.72 44 79900 nan 501 44 27 1.00 20.8429 23830.81 100000002004087734272.00 11930.41 16.54 0.26 0.00 50000001002043875328.00 16.80 4.43
108 i22456 0.09959 54.85 44 79898 nan 498 28 27 1.00 20.8482 1732927.62 100000002004087734272.00 1632098.38 16.62 0.12 0.07 50000001002044686336.00 16.75 4.62
109 i22456 0.09989 55.11 44 79898 nan 496 38 27 1.00 20.8539 19994.52 100000002004087734272.00 20024.52 16.54 0.24 nan 50000001002043875328.00 16.78 4.24
110 i22456 0.10034 55.73 44 79898 nan 500 28 27 1.00 20.8624 22389.75 100000002004087734272.00 22419.75 16.54 0.26 nan 50000001002043875328.00 16.80 4.33
111 i22456 0.10101 55.60 44 79897 nan 495 38 27 1.00 20.8751 716.19 100000002004087734272.00 606.50 16.45 0.30 0.05 50000001002043867136.00 16.75 3.43
112 i22456 0.10146 55.42 44 79897 nan 499 28 28 1.00 20.8837 67825.14 372145324032.00 60724.32 16.55 0.18 0.07 186072692378.16 16.71 3.55
113 mr2251 0.01070 126.25 97 415723 451165 1562 16 16 1.00 19.1629 -0.66 0.21 0.19 nan nan nan 0.20 15.19 9.49
114 mrk421 0.01009 95.39 57 1385032 1437210 27095 56 49 1.00 19.1513 0.09 0.11 0.02 14.87 0.32 0.11 0.06 14.70 9.73
115 mrk876 0.00311 98.25 96 2693 2600 283 87 69 1.00 19.0190 51546.10 100000002004087734272.00 51576.10 16.54 0.21 nan 50000001002043891712.00 16.76 0.38
116 mrk876 0.06248 59.48 66 2754 2708 362 110 83 1.00 20.1446 3776172800.00 100000002004087734272.00 3776172800.00 16.69 0.07 inf 50000001003931951104.00 16.76 1.48
117 mrk876 0.08579 44.05 43 2804 nan 444 126 109 1.00 20.5866 -3.42 2.47 1.14 nan nan nan 1.80 15.95 1.79
118 mrk876 0.11488 52.10 37 2790 nan 714 157 165 1.00 21.1381 1663552640.00 100000002004087734272.00 1663552640.00 16.69 0.11 inf 50000001002875641856.00 16.80 3.07
119 mrk876 0.11517 52.51 37 2790 nan 706 235 159 1.00 21.1436 1685783.75 100000002004087734272.00 1685813.75 16.62 0.12 nan 50000001002044710912.00 16.75 2.62
120 mrk876 0.11588 50.65 36 2788 nan 705 157 137 1.00 21.1571 742755136.00 100000002004087734272.00 742755136.00 16.69 0.11 inf 50000001002415243264.00 16.80 2.97
121 ngc7469 0.00962 84.33 74 631131 664074 1941 17 17 1.00 19.1424 2.35 0.90 0.64 16.03 0.06 0.08 0.77 15.70 45.84
122 ngc7469 0.00994 94.79 74 630829 663435 1942 17 17 1.00 19.1485 2.92 1.08 0.81 16.07 0.06 0.07 0.95 15.77 53.76
123 ngc7469 0.01153 85.80 74 622605 665535 1939 17 17 1.00 19.1786 3.35 1.86 1.00 16.10 0.06 0.07 1.43 15.90 53.36
124 p1103 0.13556 -- -- -- -- -- -- -- -- 21.5302 -- -- -- -- -- -- -- -- --
125 p1103 0.13937 -- -- -- -- -- -- -- -- 21.6025 -- -- -- -- -- -- -- -- --
126 p1103 0.14099 -- -- -- -- -- -- -- -- 21.6332 -- -- -- -- -- -- -- -- --
127 p1103 0.14126 -- -- -- -- -- -- -- -- 21.6383 -- -- -- -- -- -- -- -- --
128 p1103 0.17277 44.35 37 15674 nan 2927 142 138 1.00 22.2357 34635.91 718224752640.00 34665.91 16.54 0.15 nan 359112393652.95 16.69 6.11
129 pg0003 0.16521 39.30 31 13036 nan 287 72 63 1.00 22.0924 -3.48 1.86 1.12 nan nan nan 1.49 15.91 2.77
130 pg0003 0.20907 38.93 42 13036 nan 282 58 51 1.00 22.9240 431788.62 100000002004087734272.00 431818.62 16.61 0.13 nan 50000001002044080128.00 16.75 0.89
131 pg0003 0.29021 98.06 84 13036 12941 230 57 49 1.00 24.4624 -2.91 1.47 0.87 nan nan nan 1.17 15.83 2.68
132 pg0003 0.30551 110.03 89 13035 12941 297 62 55 1.00 24.7525 149005.25 100000002004087734272.00 149035.25 16.56 0.24 nan 50000001002043940864.00 16.80 1.06
133 pg0003 0.30569 111.09 89 13035 12941 297 71 55 1.00 24.7559 89573.23 100000002004087734272.00 89603.23 16.54 0.26 nan 50000001002043908096.00 16.80 1.07
134 pg0003 0.34757 112.83 95 13033 12938 306 63 54 1.00 25.5499 2.65 22924075466752.00 32.65 16.04 0.69 nan 11462037733392.33 16.72 0.09
135 pg0003 0.34788 112.95 95 13033 12938 297 60 53 1.00 25.5558 1.11 2799487232.00 31.11 15.82 0.86 nan 1399743631.56 16.67 0.03
136 pg0003 0.36452 111.56 93 13033 12904 311 62 55 1.00 25.8713 2.13 9821653827584.00 32.13 15.99 0.72 nan 4910826913808.06 16.70 0.04
137 pg0003 0.36508 109.85 94 13033 12903 308 63 55 1.00 25.8819 -0.48 30087056.00 2.43 nan nan nan 15043529.22 16.61 0.01
138 pg0003 0.36572 108.78 93 13033 12902 322 64 56 1.00 25.8941 -0.80 518861.50 2.38 nan nan nan 259431.94 16.58 0.03
139 pg0003 0.36621 111.21 94 13033 12901 311 62 55 1.00 25.9033 -1.12 57027.32 2.04 nan nan nan 28514.68 16.50 0.08
140 pg0003 0.37029 111.68 94 13033 12891 338 67 60 1.00 25.9807 8089.68 100000002004087734272.00 8119.68 16.50 0.30 nan 50000001002043867136.00 16.80 0.59
141 pg0003 0.38608 106.87 92 13033 12857 250 69 51 1.00 26.2801 3312862208.00 100000002004087734272.00 3312862208.00 16.69 0.11 inf 50000001003700297728.00 16.80 1.56
142 pg0003 0.38639 106.91 93 13033 12857 237 59 49 1.00 26.2860 41601944.00 100000002004087734272.00 41601976.00 16.64 0.16 -0.16 50000001002064666624.00 16.80 1.19
143 pg0003 0.40138 126.94 94 13034 12830 339 76 60 1.00 26.5702 6723193.00 100000002004087734272.00 6723223.00 16.62 0.18 nan 50000001002047225856.00 16.80 1.59
144 pg0003 0.42192 130.53 94 13034 12830 305 79 64 1.00 26.9596 11.39 147815946780672.00 41.39 16.26 0.50 nan 73907973390356.70 16.75 0.25
145 pg0157 0.14621 -- -- -- -- -- -- -- -- 21.7321 -- -- -- -- -- -- -- -- --
146 pg0804 0.00382 96.91 99 28317 30000 1025 49 47 1.00 19.0324 -1.17 1.08 0.70 nan nan nan 0.89 15.75 1.42
147 pg0804 0.01851 98.66 99 27987 30600 1068 52 50 1.00 19.3109 1.16 7.95 1.65 15.83 0.41 nan 4.80 16.15 0.46
148 pg0804 0.10216 59.36 43 28660 nan 1091 61 59 1.00 20.8970 -0.30 9.75 1.42 nan nan nan 5.58 16.17 0.02
149 pg0804 0.10230 59.37 43 28660 nan 1094 61 59 1.00 20.8996 -0.11 11.49 1.46 nan nan nan 6.47 16.20 0.00
150 pg0832 0.10772 51.86 42 20653 nan 49 17 14 1.00 21.0024 1393.44 100000002004087734272.00 1423.44 16.46 0.34 nan 50000001002043867136.00 16.80 0.18
151 pg0832 0.13230 33.25 28 20654 nan 37 21 16 1.00 21.4684 -3.53 24748.45 2.19 nan nan nan 12375.32 16.49 0.59
152 pg0832 0.15276 -- -- -- -- -- -- -- -- 21.8563 -- -- -- -- -- -- -- -- --
153 pg0832 0.23308 50.44 43 20655 nan 60 24 18 1.00 23.3792 4509382656.00 100000002004087734272.00 4509382656.00 16.69 0.11 inf 50000001004298559488.00 16.80 0.38
154 pg0832 0.32567 127.93 90 20654 20637 49 24 16 1.00 25.1347 30956.89 100000002004087734272.00 30986.89 16.54 0.26 nan 50000001002043883520.00 16.80 0.65
155 pg0953 0.01560 111.24 90 12824 12310 312 42 39 1.00 19.2558 -1.55 2.98 1.04 nan nan nan 2.01 15.98 0.65
156 pg0953 0.05891 84.64 66 12824 12310 428 49 46 1.00 20.0769 1254.03 1366361301319680.00 1284.03 16.46 0.33 nan 683180650660482.00 16.78 0.71
157 pg0953 0.06807 69.63 58 12824 12310 398 52 49 1.00 20.2506 -2.42 2.69 1.17 nan nan nan 1.93 15.98 1.18
158 pg0953 0.11827 36.08 32 12794 nan 444 71 65 1.00 21.2024 -0.76 11628.04 1.97 nan nan nan 5815.00 16.51 0.04
159 pg0953 0.14236 -- -- -- -- -- -- -- -- 21.6591 -- -- -- -- -- -- -- -- --
160 pg0953 0.14263 -- -- -- -- -- -- -- -- 21.6643 -- -- -- -- -- -- -- -- --
161 pg0953 0.14307 -- -- -- -- -- -- -- -- 21.6726 -- -- -- -- -- -- -- -- --
162 pg0953 0.22967 53.43 43 12792 nan 475 71 65 1.00 23.3145 -2.40 2.85 1.12 nan nan nan 1.98 15.98 1.08
163 pg0953 0.23251 49.94 43 12792 nan 472 70 65 1.00 23.3684 -3.04 27.69 1.60 nan nan nan 14.65 16.24 0.68
164 pg0953 0.23351 51.78 43 12792 nan 480 72 67 1.00 23.3873 -3.48 15.11 1.45 nan nan nan 8.28 16.21 0.88
165 pg1115 0.12285 41.88 32 17510 nan 304 54 42 1.00 21.2892 12874320.00 100000002004087734272.00 12874350.00 16.62 0.18 nan 50000001002050306048.00 16.80 1.56
166 pg1115 0.12313 41.92 32 17510 nan 300 57 41 1.00 21.2945 41062.21 100000002004087734272.00 41092.21 16.54 0.25 nan 50000001002043891712.00 16.80 1.44
167 pg1115 0.13104 46.21 29 17510 nan 319 61 46 1.00 21.4445 32873.34 100000002004087734272.00 32903.34 16.54 0.25 nan 50000001002043883520.00 16.80 1.03
168 pg1115 0.15456 -- -- -- -- -- -- -- -- 21.8905 -- -- -- -- -- -- -- -- --
169 pg1115 0.15467 -- -- -- -- -- -- -- -- 21.8925 -- -- -- -- -- -- -- -- --
170 pg1116 0.05900 85.18 69 285035 294383 469 12 12 1.00 20.0786 -0.09 1.50 0.76 nan nan nan 1.13 15.82 0.00
171 pg1116 0.05927 85.16 69 285035 294383 470 12 12 1.00 20.0838 0.09 1.80 0.80 14.83 1.14 nan 1.30 15.87 0.03
172 pg1116 0.11895 37.22 33 285607 nan 509 16 16 1.00 21.2153 0.65 2.98 1.16 15.64 0.47 nan 2.07 15.99 0.31
173 pg1116 0.13852 -- -- -- -- -- -- -- -- 21.5863 -- -- -- -- -- -- -- -- --
174 pg1116 0.16539 36.23 32 288889 nan 549 18 18 1.00 22.0958 0.72 3.01 1.18 15.68 0.44 nan 2.10 16.00 0.38
175 pg1116 0.16554 36.14 32 288889 nan 549 19 18 1.00 22.0986 0.84 3.58 1.23 15.72 0.42 nan 2.40 16.02 0.48
176 pg1116 0.16610 37.64 33 289091 nan 548 18 18 1.00 22.1093 1.26 4.92 1.50 15.85 0.34 nan 3.21 16.08 0.80
177 pg1116 0.16686 39.71 33 289091 nan 545 18 17 1.00 22.1237 1.18 5.60 1.46 15.84 0.35 nan 3.53 16.11 0.73
178 pg1116 0.17343 50.92 38 289065 nan 531 16 16 1.00 22.2482 -0.67 1.06 0.66 nan nan nan 0.86 15.73 0.61
179 pg1211 0.00711 130.66 97 709355 767876 488 7 7 1.00 19.0948 0.42 0.61 0.46 15.48 0.32 nan 0.54 15.57 1.02
180 pg1211 0.05117 79.82 69 726954 778637 541 8 8 1.00 19.9302 0.38 0.68 0.47 15.44 0.36 nan 0.57 15.59 0.82
181 pg1211 0.06449 80.33 55 776352 776215 557 9 9 1.00 20.1827 -0.57 0.51 0.40 nan nan nan 0.46 15.51 1.52
182 pg1211 0.06491 77.87 55 776352 776215 560 9 9 1.00 20.1907 -0.50 0.52 0.40 nan nan nan 0.46 15.51 1.19
183 pg1216 0.12362 42.81 30 11245 nan 225 51 44 1.00 21.3038 1853628544.00 100000002004087734272.00 1853628544.00 16.69 0.11 inf 50000001002970685440.00 16.80 1.17
184 pg1216 0.12389 42.84 30 11245 nan 222 50 44 1.00 21.3090 2643468.50 100000002004087734272.00 2643498.50 16.62 0.12 nan 50000001002045186048.00 16.75 1.09
185 pg1216 0.12463 43.15 30 11245 nan 218 58 44 1.00 21.3230 4364.96 100000002004087734272.00 4394.96 16.52 0.28 nan 50000001002043867136.00 16.80 0.72
186 pg1216 0.12485 43.34 30 11245 nan 216 58 43 1.00 21.3272 203.43 100000002004087734272.00 233.43 16.43 0.32 nan 50000001002043867136.00 16.75 0.50
187 pg1216 0.13499 -- -- -- -- -- -- -- -- 21.5194 -- -- -- -- -- -- -- -- --
188 pg1216 0.26768 88.48 70 11245 11258 157 56 41 1.00 24.0352 1139177856.00 100000002004087734272.00 1139177856.00 16.69 0.11 inf 50000001002613456896.00 16.80 3.23
189 pg1216 0.28199 109.24 79 11245 11258 184 46 39 1.00 24.3065 80.21 100000002004087734272.00 110.21 16.37 0.43 nan 50000001002043867136.00 16.80 0.71
190 pg1216 0.28237 109.62 79 11245 11258 184 46 39 1.00 24.3137 41.22 100000002004087734272.00 71.22 16.33 0.47 nan 50000001002043867136.00 16.80 0.31
191 pg1259 0.00220 124.99 93 11480 11480 106 26 24 1.00 19.0017 809.18 100000002004087734272.00 839.18 16.45 0.35 nan 50000001002043867136.00 16.80 0.30
192 pg1259 0.00762 122.32 92 11480 11480 112 30 24 1.00 19.1045 650781.62 100000002004087734272.00 650811.62 16.62 0.13 nan 50000001002044194816.00 16.75 1.94
193 pg1259 0.02217 129.87 93 11480 11480 99 27 23 1.00 19.3803 -1.76 196.56 1.80 nan nan nan 99.18 16.39 0.24
194 pg1259 0.04606 94.97 77 11479 11480 122 32 26 1.00 19.8333 663.51 100000002004087734272.00 693.51 16.45 0.30 nan 50000001002043867136.00 16.75 0.40
195 pg1259 0.04650 92.99 76 11479 11480 123 30 26 1.00 19.8416 933.16 100000002004087734272.00 963.16 16.45 0.34 nan 50000001002043867136.00 16.79 0.84
196 pg1259 0.19576 53.02 43 11485 nan 196 49 42 1.00 22.6716 -0.32 100000002004087734272.00 29.68 nan nan nan 50000001002043867136.00 16.80 0.00
197 pg1259 0.21940 47.70 41 11485 nan 141 49 41 1.00 23.1198 -5.05 1.34 1.05 nan nan nan 1.19 15.85 6.35
198 pg1259 0.21953 47.70 41 11485 nan 141 48 41 1.00 23.1223 -4.44 1.10 0.87 nan nan nan 0.99 15.77 6.32
199 pg1259 0.22313 51.02 41 11485 nan 179 48 41 1.00 23.1905 813.26 100000002004087734272.00 843.26 16.45 0.35 nan 50000001002043867136.00 16.80 0.27
200 pg1259 0.23284 57.87 43 11485 nan 221 53 47 1.00 23.3746 -2.24 100000002004087734272.00 27.76 nan nan nan 50000001002043867136.00 16.80 0.06
201 pg1259 0.23956 64.61 45 11485 nan 204 49 45 1.00 23.5021 33.63 100000002004087734272.00 63.63 16.32 0.47 nan 50000001002043867136.00 16.80 0.07
202 pg1259 0.25973 74.33 62 11485 11479 204 59 41 1.00 23.8845 1570968.62 100000002004087734272.00 1570998.62 16.62 0.13 nan 50000001002044653568.00 16.75 1.08
203 pg1259 0.31979 106.65 91 11483 11479 148 44 36 1.00 25.0232 0.35 100000002004087734272.00 30.35 15.41 1.39 nan 50000001002043867136.00 16.80 0.00
204 pg1259 0.32472 104.67 91 11483 11479 156 49 38 1.00 25.1167 844414976.00 100000002004087734272.00 844414976.00 16.69 0.11 inf 50000001002466074624.00 16.80 1.52
205 pg1307 0.14187 -- -- -- -- -- -- -- -- 21.6499 -- -- -- -- -- -- -- -- --
206 pg1307 0.14214 -- -- -- -- -- -- -- -- 21.6550 -- -- -- -- -- -- -- -- --
207 pg1309 0.17586 38.46 33 27263 nan 69 22 21 1.00 22.2943 -0.02 100000002004087734272.00 29.98 nan nan nan 50000001002043867136.00 16.80 0.00
208 pg1309 0.17745 38.48 35 27263 nan 68 23 19 1.00 22.3245 -1.02 100000002004087734272.00 28.98 nan nan nan 50000001002043867136.00 16.75 0.01
209 pg1309 0.17866 39.78 36 27263 nan 66 22 19 1.00 22.3474 1.78 100000002004087734272.00 31.78 15.95 0.85 nan 50000001002043867136.00 16.80 0.01
210 pg1309 0.17930 40.20 37 27263 nan 66 22 19 1.00 22.3595 7.63 100000002004087734272.00 37.63 16.21 0.59 nan 50000001002043867136.00 16.80 0.03
211 pg1309 0.17979 40.62 37 27263 nan 65 21 18 1.00 22.3688 7.28 100000002004087734272.00 37.28 16.20 0.60 nan 50000001002043867136.00 16.80 0.03
212 pg1309 0.18069 43.43 38 27263 nan 74 22 19 1.00 22.3859 1914.26 100000002004087734272.00 1944.26 16.48 0.32 nan 50000001002043867136.00 16.80 0.18
213 pg1309 0.18117 43.39 38 27263 nan 74 23 19 1.00 22.3950 2240.33 100000002004087734272.00 2270.33 16.49 0.31 nan 50000001002043867136.00 16.80 0.23
214 pg1309 0.18139 44.59 39 27263 nan 79 21 18 1.00 22.3992 224518.38 100000002004087734272.00 224548.38 16.59 0.16 nan 50000001002043981824.00 16.75 0.42
215 pg1309 0.18145 44.58 39 27263 nan 78 24 18 1.00 22.4003 124161.34 100000002004087734272.00 124191.34 16.55 0.24 nan 50000001002043932672.00 16.80 0.42
216 pg1309 0.18192 43.04 39 27263 nan 78 25 18 1.00 22.4092 157654.42 100000002004087734272.00 157684.42 16.56 0.24 nan 50000001002043949056.00 16.80 0.58
217 pg1309 0.18698 43.52 37 27263 nan 79 24 19 1.00 22.5051 23060.93 100000002004087734272.00 23090.93 16.54 0.26 nan 50000001002043875328.00 16.80 0.52
218 pg1444 0.22031 50.77 40 17630 nan 104 38 33 1.00 23.1371 -6.35 1.09 1.04 nan nan nan 1.07 15.81 17.52
219 pg1444 0.22676 57.73 42 17630 nan 197 39 35 1.00 23.2594 51122.00 100000002004087734272.00 51152.00 16.54 0.25 nan 50000001002043891712.00 16.80 0.81
220 pg1444 0.26690 91.99 69 17630 17137 162 36 32 1.00 24.0204 2.17 23957091353886720.00 32.17 16.01 0.78 nan 11978545676943376.00 16.78 0.06
221 pg1444 0.26728 94.03 70 17630 17137 166 36 32 1.00 24.0276 3.60 989030841843712.00 33.60 16.11 0.69 nan 494515420921872.81 16.79 0.09
222 pg1444 0.26738 94.02 70 17630 17137 166 36 32 1.00 24.0295 4.30 27901168411738112.00 34.30 16.14 0.66 nan 13950584205869074.00 16.79 0.10
223 pg1444 0.26747 94.01 70 17630 17137 166 36 32 1.00 24.0312 4.80 100000002004087734272.00 34.80 16.15 0.60 nan 50000001002043867136.00 16.75 0.11
224 pg1626 0.13075 28.51 25 69285 nan 214 44 42 1.00 21.4390 -3.65 1.35 0.97 nan nan nan 1.16 15.84 4.65
225 phl1811 0.07344 64.36 45 77298 78895 51 0 0 1.00 20.3524 9655630.00 1.00 1.00 16.62 0.00 -0.00 1.00 15.79 1.51
226 phl1811 0.07768 59.44 40 78263 78895 51 12 11 1.00 20.4328 71.63 100000002004087734272.00 101.63 16.37 0.37 nan 50000001002043867136.00 16.75 0.08
227 phl1811 0.08131 49.10 33 78178 nan 56 14 11 1.00 20.5016 1192964480.00 100000002004087734272.00 1192964480.00 16.69 0.11 inf 50000001002640351232.00 16.80 1.80
228 phl1811 0.13239 120688184093902372864.00 27 79275 nan 100000002004087734272 0 100000002004087734272 1.00 21.4701 100000002004087734272.00 0.00 nan 16.80 0.00 inf nan -inf 12562316171526799360.00
229 phl1811 0.13282 123834124355481108480.00 27 79275 nan 100000002004087734272 0 100000002004087734272 1.00 21.4783 100000002004087734272.00 0.00 nan 16.80 0.00 inf nan -inf 11509564574256857088.00
230 phl1811 0.13318 125533520731278671872.00 27 79275 nan 100000002004087734272 0 100000002004087734272 1.00 21.4851 100000002004087734272.00 0.00 nan 16.75 0.00 inf nan -inf 9810168198459293696.00
231 phl1811 0.13545 -- -- -- -- -- -- -- -- 21.5281 -- -- -- -- -- -- -- -- --
232 phl1811 0.15752 104379910971379941376.00 27 77954 nan 100000002004087734272 0 100000002004087734272 1.00 21.9466 100000002004087734272.00 0.00 nan 16.75 0.00 inf nan -inf 11772778861853409280.00
233 phl1811 0.15786 102745544111295561728.00 27 77954 nan 100000002004087734272 0 100000002004087734272 1.00 21.9530 100000002004087734272.00 0.00 nan 16.80 0.00 inf nan -inf 13407145721937788928.00
234 phl1811 0.17652 145782874536308375552.00 40 75640 nan 100000002004087734272 0 100000002004087734272 1.00 22.3068 100000002004087734272.00 0.00 nan 16.75 0.00 inf nan -inf 13499962095508127744.00
235 phl1811 0.19157 144159106968315756544.00 44 75107 nan 100000002004087734272 0 100000002004087734272 1.00 22.5922 100000002004087734272.00 0.00 nan 16.75 0.00 inf nan -inf 12757756562387238912.00
236 phl1811 0.19194 143094032044721700864.00 43 75016 nan 100000002004087734272 0 100000002004087734272 1.00 22.5992 100000002004087734272.00 0.00 nan 16.76 0.00 inf nan -inf 13231347006795939840.00
237 phl1811 0.19220 142157881456554147840.00 43 75016 nan 100000002004087734272 0 100000002004087734272 1.00 22.6041 100000002004087734272.00 0.00 nan 16.80 0.00 inf nan -inf 14167497594963492864.00
238 pks0312 0.20188 58.64 41 23887 nan 194 38 35 1.00 22.7876 -0.88 66128761052987392.00 29.12 nan nan nan 33064380526493712.00 16.79 0.01
239 pks0312 0.20275 59.87 41 23887 nan 181 37 34 1.00 22.8041 -2.34 38878900224.00 2.36 nan nan nan 19439450113.18 16.70 0.14
240 pks0405 0.09192 40.76 43 137149 nan 285 15 14 1.00 20.7028 -1.82 0.98 0.66 nan nan nan 0.82 15.72 2.85
241 pks0405 0.09647 44.12 43 137149 nan 305 17 20 1.00 20.7891 0.09 340305559683072.00 3.47 14.83 1.96 nan 170152779841537.72 16.78 -0.00
242 pks0405 0.14808 -- -- -- -- -- -- -- -- 21.7676 -- -- -- -- -- -- -- -- --
243 pks0405 0.16566 34.33 32 137647 nan 322 21 20 1.00 22.1009 6.62 10383.97 6.85 16.19 0.31 nan 5195.41 16.48 1.05
244 pks0405 0.16606 35.08 32 137647 nan 320 20 20 1.00 22.1085 8.30 3935.91 8.43 16.24 0.29 nan 1972.17 16.49 1.17
245 pks0405 0.16659 37.18 33 137675 nan 317 20 20 1.00 22.1185 7.71 5089.16 7.93 16.22 0.29 nan 2548.55 16.49 0.98
246 pks0405 0.16688 37.31 33 137675 nan 316 19 19 1.00 22.1240 5.33 9171.06 5.83 16.17 0.33 nan 4588.44 16.48 0.80
247 pks0405 0.16712 37.91 33 137675 nan 313 21 19 1.00 22.1286 3.07 1501.15 3.80 16.08 0.38 nan 752.48 16.44 0.51
248 pks0405 0.18257 59.45 44 136430 nan 304 18 17 1.00 22.4215 -1.68 1.03 0.62 nan nan nan 0.82 15.71 2.41
249 pks0405 0.18289 63.38 44 136430 nan 307 18 17 1.00 22.4276 -1.49 1.39 0.83 nan nan nan 1.11 15.82 1.39
250 pks0405 0.24052 57.03 46 137245 nan 367 20 19 1.00 23.5203 8.95 8334.58 8.77 16.24 0.29 1.11 4171.68 16.52 1.43
251 pks0405 0.24094 61.56 45 137216 nan 377 21 19 1.00 23.5282 13.92 4892033.50 13.26 16.29 0.28 0.65 2446023.38 16.56 1.85
252 pks0405 0.24547 66.61 47 136481 138649 361 19 18 1.00 23.6141 -0.97 1.84 0.90 nan nan nan 1.37 15.88 0.52
253 pks0405 0.29762 85.15 89 133010 137234 392 21 21 1.00 24.6029 16.09 266.81 15.18 16.24 0.20 0.48 141.00 16.42 2.58
254 pks0405 0.34188 114.95 95 137986 137234 365 19 19 1.00 25.4420 -0.18 2.58 1.09 nan nan nan 1.83 15.97 0.02
255 pks0405 0.34225 120.66 97 138000 137943 367 19 19 1.00 25.4491 -0.30 2.31 0.98 nan nan nan 1.64 15.93 0.05
256 pks0405 0.35092 113.60 95 138000 136470 368 20 19 1.00 25.6134 -0.58 1.90 0.85 nan nan nan 1.37 15.87 0.23
257 pks0405 0.36075 117.15 93 137986 134948 404 21 20 1.00 25.7998 6.47 3810.35 6.09 16.20 0.30 0.76 1908.22 16.47 1.70
258 pks0405 0.36151 115.63 94 138000 134948 404 20 20 1.00 25.8142 54.17 549793.06 51.50 16.34 0.23 0.29 274922.28 16.56 3.70
259 pks0405 0.36329 110.13 94 138000 134948 408 22 20 1.00 25.8480 29190.20 4335990272.00 28772.16 16.50 0.16 0.06 2168009522.08 16.65 8.04
260 pks0405 0.40570 109.37 95 137975 138647 415 23 21 1.00 26.6521 0.37 20.34 1.50 15.43 0.83 nan 10.92 16.21 0.05
261 pks0405 0.40890 111.06 95 137975 138647 432 24 23 1.00 26.7127 9.18 1065.96 8.55 16.24 0.21 0.62 537.25 16.41 2.02
262 pks0405 0.49505 96.58 89 136537 137118 387 26 25 1.00 28.3461 -1.97 0.74 0.52 nan nan nan 0.63 15.63 4.59
263 pks0405 0.49530 97.66 89 136537 137118 389 27 26 1.00 28.3509 -1.86 0.92 0.64 nan nan nan 0.78 15.70 3.23
264 pks0405 0.55506 98.30 94 138708 138714 363 31 30 1.00 29.4839 -0.91 2.72 1.13 nan nan nan 1.93 15.98 0.30
265 pks2005 0.06490 60.15 62 54472 54641 1896 53 53 1.00 20.1905 -1.05 0.79 0.54 nan nan nan 0.66 15.64 1.94
266 pks2155 0.05405 83.01 59 1701313 1685268 4444 444 409 1.55 19.9848 0.00 0.13 0.11 13.43 1.59 nan 0.12 14.97 0.01
267 pks2155 0.05707 76.79 59 1701521 1685268 4316 448 438 1.62 20.0420 0.25 0.26 0.08 15.27 0.28 0.14 0.17 15.11 7.35
268 q0045 0.11052 30883773094274531328.00 40 13826 nan 100000002004087734272 0 100000002004087734272 1.00 21.0555 100000002004087734272.00 0.00 nan 16.80 0.00 inf nan -inf 3088532560469295104.00
269 q0045 0.13521 -- -- -- -- -- -- -- -- 21.5236 -- -- -- -- -- -- -- -- --
270 q1230 0.09518 44.14 33 39329 nan 48 19 18 1.00 20.7646 -5.80 100000002004087734272.00 2.21 nan nan nan 50000001002043867136.00 16.75 1.10
271 q1230 0.10318 48.14 34 39330 nan 56 17 15 1.00 20.9163 -2.54 76.95 1.48 nan nan nan 39.22 16.33 0.59
272 q1230 0.10445 48.96 34 39330 nan 66 18 14 1.00 20.9404 510.19 100000002004087734272.00 540.19 16.45 0.30 nan 50000001002043867136.00 16.75 0.28
273 q1230 0.10530 49.30 34 39331 nan 68 17 15 1.00 20.9565 18590386.00 100000002004087734272.00 18590416.00 16.62 0.17 nan 50000001002053165056.00 16.80 0.84
274 q1230 0.10596 46.27 33 39331 nan 70 17 15 1.00 20.9690 2195721.25 100000002004087734272.00 2195751.25 16.62 0.12 nan 50000001002044964864.00 16.75 1.07
275 q1230 0.10666 46.39 34 39331 nan 65 21 15 1.00 20.9823 19225.21 100000002004087734272.00 19255.21 16.54 0.26 nan 50000001002043875328.00 16.80 0.96
276 q1230 0.10809 45.09 33 39331 nan 53 20 14 1.00 21.0094 762251520.00 100000002004087734272.00 762251520.00 16.69 0.11 inf 50000001002424991744.00 16.80 1.29
277 q1230 0.10820 45.09 33 39331 nan 53 20 14 1.00 21.0115 2109951232.00 100000002004087734272.00 2109951232.00 16.69 0.11 inf 50000001003098841088.00 16.80 1.29
278 q1230 0.10861 48.14 33 39331 nan 52 20 14 1.00 21.0192 15234.16 100000002004087734272.00 15264.16 16.54 0.23 nan 50000001002043875328.00 16.77 1.02
279 q1230 0.10906 44.60 32 39332 nan 53 25 15 1.00 21.0278 30192.92 100000002004087734272.00 30222.92 16.54 0.26 nan 50000001002043883520.00 16.80 1.08
280 q1230 0.10935 44.06 32 39332 nan 55 17 14 1.00 21.0333 315693793280.00 100000002004087734272.00 315693793280.00 16.75 0.00 inf 50000001159890763776.00 16.75 1.71
281 q1230 0.10956 43.57 32 39332 nan 56 21 15 1.00 21.0373 549403392.00 100000002004087734272.00 549403392.00 16.69 0.11 inf 50000001002318569472.00 16.80 1.56
282 q1230 0.11707 39.83 27 39333 nan 51 20 17 1.00 21.1796 -5.35 1.11 1.02 nan nan nan 1.06 15.81 13.29
283 q1230 0.11743 34.85 25 39333 nan 57 22 19 1.00 21.1865 -4.41 0.92 0.82 nan nan nan 0.87 15.73 11.53
284 q1230 0.11781 35.43 25 39333 nan 59 22 19 1.00 21.1937 -4.31 0.95 0.82 nan nan nan 0.88 15.74 10.59
285 rbs1892 0.15752 43.74 27 4929 nan 488 133 127 1.00 21.9466 1568423.12 100000002004087734272.00 1568453.12 16.62 0.12 nan 50000001002044653568.00 16.75 1.73
286 rbs1892 0.17133 46.32 37 4929 nan 312 101 76 1.00 22.2084 28425.71 100000002004087734272.00 28455.71 16.54 0.25 nan 50000001002043883520.00 16.80 0.45
287 rbs1892 0.19874 50.02 44 4929 nan 332 100 76 1.00 22.7281 65.39 100000002004087734272.00 95.39 16.35 0.45 nan 50000001002043867136.00 16.80 0.16
288 rbs542 0.10323 48.13 48 192804 nan 1054 22 22 1.00 20.9172 -0.64 0.80 0.54 nan nan nan 0.67 15.64 0.84
289 rbs542 0.10379 48.09 47 192375 nan 1053 22 22 1.00 20.9279 -0.52 0.87 0.57 nan nan nan 0.72 15.67 0.52
290 rxj0439 0.11547 38.76 35 151442 nan 337 18 18 1.00 21.1493 -1.84 0.78 0.54 nan nan nan 0.66 15.64 4.30
291 rxj0439 0.21833 61.09 43 145661 nan 419 22 22 1.00 23.0995 -2.54 0.83 0.62 nan nan nan 0.73 15.68 5.79
292 rxj0439 0.24235 63.87 47 151874 121198 498 26 21 1.00 23.5550 14.62 7807.48 13.54 16.28 0.24 0.47 3910.51 16.50 2.82
293 rxj0439 0.24258 69.70 49 151906 131963 497 21 21 1.00 23.5593 30.90 16989.24 29.84 16.31 0.20 0.50 8509.54 16.48 2.55
294 rxj0439 0.24313 66.17 48 151874 131963 498 23 22 1.00 23.5697 6.96 184.85 6.96 16.18 0.25 2.79 95.90 16.40 1.44
295 rxj0439 0.24387 71.95 50 151906 137345 497 22 21 1.00 23.5838 1.28 13.88 1.95 15.85 0.44 nan 7.92 16.23 0.33
296 s50716 0.23145 57.72 42 75697 nan 741 36 35 1.00 23.3483 2.00 34565.03 3.48 15.98 0.52 nan 17284.25 16.48 0.15
297 ton28 0.13746 -- -- -- -- -- -- -- -- 21.5662 -- -- -- -- -- -- -- -- --
298 ton28 0.13773 -- -- -- -- -- -- -- -- 21.5714 -- -- -- -- -- -- -- -- --
299 ton28 0.13781 -- -- -- -- -- -- -- -- 21.5729 -- -- -- -- -- -- -- -- --
300 ton28 0.17251 50.74 37 81682 nan 131 18 17 1.00 22.2308 -1.79 3.97 1.28 nan nan nan 2.63 16.05 0.60
301 ton28 0.21259 60.47 42 81454 nan 188 20 19 1.00 22.9907 0.13 36455.54 2.45 15.01 1.52 nan 18228.99 16.50 0.00
302 ton28 0.24292 30.56 48 85563 83705 186 19 19 1.00 23.5658 3.06 14086871.00 33.06 16.07 0.53 nan 7043452.03 16.58 0.18
303 ton28 0.24859 52.11 52 84503 85711 180 20 19 1.00 23.6733 -1.55 5.49 1.32 nan nan nan 3.40 16.10 0.42
304 ton28 0.27338 80.27 77 85129 86614 205 19 19 1.00 24.1433 -1.67 2.16 1.04 nan nan nan 1.60 15.93 0.97
305 ton28 0.33021 107.71 94 85874 86028 199 20 19 1.00 25.2208 -2.21 1.51 0.90 nan nan nan 1.21 15.85 2.04
306 tons180 0.02340 99.08 96 177396 194071 901 18 18 1.00 19.4037 -0.01 0.89 0.46 nan nan nan 0.68 15.65 -0.00
307 tons180 0.04360 69.00 82 187350 195496 955 18 18 1.00 19.7867 -0.03 0.88 0.48 nan nan nan 0.68 15.66 -0.01
308 tons180 0.04560 67.80 80 187350 195974 963 19 19 1.00 19.8246 0.49 1.01 0.68 15.54 0.38 nan 0.84 15.74 0.60


==> Tables/XMM/Ascii/o8hiascii.txt <==
num sourcename z Cmin DOF RGS1exp RGS2exp norm norm_pe norm_ne index wl tau0 tau0_pe tau0_ne logN logN_pe logN_ne tau0_avge logN_avgtau deltaC
1 1es1028 0.13714 -- -- -- -- -- -- -- -- 21.5602 -- -- -- -- -- -- -- -- --
2 1es1028 0.20383 62.35 44 146640 nan 1006 29 29 1.00 22.8246 0.05 2.21 0.94 14.58 1.44 nan 1.57 15.92 0.01
3 1es1028 0.22121 57.62 42 144940 nan 1031 32 31 1.00 23.1541 -1.47 0.70 0.53 nan nan nan 0.62 15.62 3.89
4 1es1553 0.03466 90.75 81 1722815 1780022 752 116 96 2.09 19.6172 -0.03 0.65 0.06 nan nan nan 0.35 15.41 -0.41
5 1es1553 0.04273 89.06 72 1720386 1774803 776 127 108 2.01 19.7702 0.08 0.18 0.21 14.82 0.47 nan 0.19 15.17 0.14
6 1es1553 0.06364 46.18 56 1785421 1740261 1161 253 220 1.18 20.1666 0.07 0.22 0.32 14.72 0.61 nan 0.27 15.31 -0.04
7 1es1553 0.21869 36.89 28 1666450 nan 36 20 13 7.01 23.1064 -0.43 0.30 0.26 nan nan nan 0.28 15.32 2.52
8 3c249 0.13470 -- -- -- -- -- -- -- -- 21.5139 -- -- -- -- -- -- -- -- --
9 3c249 0.26664 53.79 69 2644 2524 320 120 95 1.00 24.0155 11639613030400.00 99999993207994712064.00 11639613030400.00 16.75 0.05 inf 50000002423803871232.00 16.80 1.35
10 3c273 0.00758 83.67 67 1048814 1012144 3696 17 17 1.00 19.1037 0.04 0.42 0.05 14.45 1.06 nan 0.23 15.24 0.77
11 3c273 0.06707 77.60 60 1015660 1019511 3919 16 16 1.00 20.2316 -0.04 0.44 0.08 nan nan nan 0.26 15.29 -0.35
12 3c273 0.07359 63.12 54 922775 1018570 3920 17 16 1.00 20.3553 -0.03 0.41 0.09 nan nan nan 0.25 15.27 -0.21
13 3c273 0.13960 -- -- -- -- -- -- -- -- 21.6068 -- -- -- -- -- -- -- -- --
14 h1821 0.00944 120.55 98 30556 43312 1002 55 53 1.00 19.1390 -0.92 1.21 0.70 nan nan nan 0.95 15.77 0.86
15 h1821 0.06779 81.53 61 31940 43282 1055 61 60 1.00 20.2453 -0.65 3.61 1.09 nan nan nan 2.35 16.02 0.15
16 h1821 0.08483 49.50 43 30565 nan 1106 71 68 1.00 20.5684 -1.02 2.54 0.94 nan nan nan 1.74 15.93 0.43
17 h1821 0.12147 44.27 31 30928 nan 1128 97 95 1.00 21.2631 -0.74 6.44 1.40 nan nan nan 3.92 16.12 0.14
18 h1821 0.19817 63.03 48 30824 nan 974 88 85 1.00 22.7173 -2.05 2.15 0.88 nan nan nan 1.51 15.90 1.17
19 h1821 0.21321 58.22 45 29048 nan 1010 95 92 1.00 23.0025 -1.40 5.08 1.10 nan nan nan 3.09 16.07 0.40
20 h1821 0.24531 69.92 50 31312 36214 1107 101 88 1.00 23.6111 9.21 75523157917696.00 10.06 16.24 0.52 nan 37761578958853.03 16.75 0.61
21 h2356 0.03830 97.28 88 479869 503477 1019 12 13 1.00 19.6862 0.40 0.47 0.45 15.47 0.28 nan 0.46 15.52 1.03
22 h2356 0.07881 54.41 41 506719 263751 1072 15 15 1.00 20.4542 -0.54 0.45 0.35 nan nan nan 0.40 15.46 1.77
23 h2356 0.10467 43.81 39 507154 nan 1072 16 15 1.00 20.9445 -0.74 0.38 0.31 nan nan nan 0.35 15.40 3.88
24 h2356 0.15613 37.69 29 503603 nan 1088 19 18 1.00 21.9202 0.05 0.64 0.62 14.56 1.10 nan 0.63 15.63 -0.01
25 he0226 0.14274 -- -- -- -- -- -- -- -- 21.6664 -- -- -- -- -- -- -- -- --
26 he0226 0.39890 130.12 94 31707 31704 265 37 34 1.00 26.5231 -1.60 3.61 1.31 nan nan nan 2.46 16.04 0.53
27 he0226 0.41024 136.42 96 31707 31704 274 38 35 1.00 26.7382 -1.81 2.41 0.97 nan nan nan 1.69 15.94 0.89
28 i22456 0.00443 130.08 99 76706 81909 381 22 21 1.00 19.0440 -2.01 0.61 0.44 nan nan nan 0.53 15.56 6.46
29 i22456 0.09941 59.72 44 79900 nan 501 38 27 1.00 20.8448 31254.75 100000002004087734272.00 31284.75 16.54 0.26 nan 50000001002043883520.00 16.80 4.43
30 mr2251 0.01068 121.16 93 414226 451165 1243 275 224 1.52 19.1625 -0.67 0.22 0.20 nan nan nan 0.21 15.19 9.71
31 mr2251 0.01449 122.62 90 428129 462131 1173 252 199 1.69 19.2347 0.07 0.39 0.25 14.74 0.78 nan 0.32 15.38 0.13
32 mr2251 0.06131 68.20 47 466085 461291 2234 1198 730 0.41 20.1224 1.29 1.11 0.72 15.86 0.16 0.28 0.92 15.76 5.66
33 mr2251 0.06190 62.95 47 466085 461291 2211 1157 717 0.45 20.1336 3.43 2.87 1.58 16.10 0.10 0.14 2.23 16.00 16.53
34 mr2251 0.06276 50.87 49 466106 461162 2612 1875 645 0.13 20.1499 24.01 44.38 15.19 16.30 0.05 0.08 29.78 16.31 38.86
35 mr2251 0.06327 44.88 49 466112 461008 2740 1569 769 0.03 20.1596 30.33 110.01 19.55 16.32 0.04 0.07 64.78 16.34 45.67
36 mr2251 0.06381 45.72 49 466112 461008 2376 1389 647 0.33 20.1698 19.77 318.94 11.43 16.31 0.07 0.07 165.19 16.35 45.47
37 mrk478 0.06166 76.63 64 202266 202111 465 14 14 1.00 20.1291 -0.09 1.95 0.94 nan nan nan 1.45 15.91 0.00
38 mrk478 0.06578 70.27 61 204255 201677 472 14 15 1.00 20.2072 0.13 2.23 1.06 15.00 1.02 nan 1.65 15.93 -0.00
39 mrk478 0.07213 54.18 51 200098 200301 492 16 15 1.00 20.3276 3.42 129.59 3.09 16.09 0.25 0.71 66.34 16.33 1.94
40 mrk876 0.01159 84.83 96 2656 2600 174 70 54 1.00 19.1797 81470640.00 100000002004087734272.00 81470672.00 16.62 0.12 -0.12 50000001002084605952.00 16.75 0.81
41 mrk876 0.05598 59.57 72 2736 2708 227 89 64 1.00 20.0214 42999.17 100000002004087734272.00 43029.17 16.54 0.25 nan 50000001002043891712.00 16.80 0.48
42 mrk876 0.08709 42.06 43 2804 nan 414 119 103 1.00 20.6112 -4.18 1.43 1.00 nan nan nan 1.22 15.85 4.24
43 mrk876 0.08858 42.31 44 2805 nan 419 123 105 1.00 20.6395 -4.01 1.48 0.99 nan nan nan 1.23 15.85 3.77
44 mrk876 0.08917 42.90 43 2804 nan 427 125 107 1.00 20.6507 -3.76 1.65 1.00 nan nan nan 1.32 15.86 2.96
45 mrk876 0.11487 52.10 37 2790 nan 714 237 160 1.00 21.1379 5325566464.00 100000002004087734272.00 5325566464.00 16.69 0.11 inf 50000001004706652160.00 16.80 3.07
46 ngc7469 0.00981 85.67 65 629599 665412 1934 17 17 1.00 19.1460 2.83 1.01 0.77 16.06 0.06 0.07 0.89 15.74 51.59
47 pg0003 0.08299 56.55 41 13036 nan 169 41 36 1.00 20.5335 -2.19 8219.86 1.87 nan nan nan 4110.86 16.46 0.31
48 pg0003 0.17139 45.45 37 13036 nan 315 63 56 1.00 22.2096 -0.59 100000002004087734272.00 2.38 nan nan nan 50000001002043867136.00 16.80 0.01
49 pg0003 0.22541 47.36 42 13037 nan 145 50 43 1.00 23.2338 -4.47 1.05 0.87 nan nan nan 0.96 15.76 8.09
50 pg0003 0.38633 107.06 92 13033 12857 248 69 50 1.00 26.2848 15448963.00 100000002004087734272.00 15448993.00 16.62 0.17 nan 50000001002051592192.00 16.80 1.31
51 pg0003 0.42051 129.11 93 13034 12830 327 75 64 1.00 26.9329 12384.05 100000002004087734272.00 12414.05 16.54 0.26 nan 50000001002043875328.00 16.80 0.73
52 pg0804 0.05015 80.99 78 28468 30600 1084 53 49 1.00 19.9108 -0.03 3.38 1.16 nan nan nan 2.27 16.01 0.00
53 pg0804 0.05576 70.57 71 28779 30600 1101 55 53 1.00 20.0172 10.40 14646.44 40.40 16.22 0.26 nan 7343.42 16.46 1.53
54 pg0804 0.36379 131.95 97 30110 29227 1657 86 84 1.00 25.8575 -1.38 1.07 0.72 nan nan nan 0.90 15.76 1.74
55 pg0832 0.01753 140900409590285336576.00 93 20648 20631 100000002004087734272 0 100000002004087734272 1.00 19.2924 100000002004087734272.00 0.00 nan 16.80 0.00 inf nan -inf 12822891631216689152.00
56 pg0832 0.02793 140809950569644949504.00 94 20648 20631 100000002004087734272 0 100000002004087734272 1.00 19.4896 100000002004087734272.00 0.00 nan 16.80 0.00 inf nan -inf 10816362075362689024.00
57 pg0832 0.08748 59.08 42 20650 nan 41 16 12 1.00 20.6186 2351211.25 100000002004087734272.00 2351241.25 16.62 0.12 nan 50000001002045046784.00 16.75 0.57
58 pg0832 0.10171 53.76 42 20652 nan 29 15 12 1.00 20.8884 -4.03 2.72 1.45 nan nan nan 2.08 15.99 1.81
59 pg0832 0.18391 40.73 29 20654 nan 36 22 16 1.00 22.4469 -4.07 3.66 1.66 nan nan nan 2.66 16.05 1.60
60 pg0832 0.27503 100.19 76 20655 20637 76 24 20 1.00 24.1746 -1.15 67373793017856.00 28.85 nan nan nan 33686896508942.43 16.74 0.04
61 pg0832 0.27694 100.69 77 20655 20637 63 23 18 1.00 24.2108 1.32 100000002004087734272.00 31.32 15.86 0.91 nan 50000001002043867136.00 16.77 0.01
62 pg0832 0.32572 76512903114606510080.00 91 20654 20637 100000002004087734272 0 100000002004087734272 1.00 25.1357 100000002004087734272.00 0.00 nan 16.80 0.00 inf nan -inf 7011981474513551360.00
63 pg0838 0.06583 34.64 61 1623 1514 244 130 88 1.00 20.2081 50250.55 100000002004087734272.00 50280.55 16.54 0.25 nan 50000001002043891712.00 16.80 0.40
64 pg0838 0.08628 23.30 42 1619 nan 186 121 78 1.00 20.5959 917362752.00 100000002004087734272.00 917362752.00 16.69 0.11 inf 50000001002502545408.00 16.80 0.39
65 pg0838 0.12676 8.14 29 1609 nan 73 103 73 1.00 21.3634 5088929120256.00 99999993207994712064.00 5088929120256.00 16.75 0.05 inf 49999999148461916160.00 16.80 0.20
66 pg0953 0.16319 32.74 29 12792 nan 419 81 73 1.00 22.0541 -2.49 2.50 1.06 nan nan nan 1.78 15.95 1.46
67 pg0953 0.19221 49.32 42 12792 nan 417 66 61 1.00 22.6043 -1.21 227.99 1.61 nan nan nan 114.80 16.36 0.15
68 pg1048 0.00642 130.68 89 18905 18341 165 26 24 1.00 19.0817 -0.28 9291.36 2.10 nan nan nan 4646.73 16.53 0.00
69 pg1048 0.02414 121.85 91 18905 18341 157 26 23 1.00 19.4177 -0.98 185.56 1.83 nan nan nan 93.69 16.39 0.09
70 pg1115 0.09511 54.44 43 17542 nan 312 40 40 1.00 20.7633 889.83 100000002004087734272.00 919.83 16.45 0.35 nan 50000001002043867136.00 16.80 0.07
71 pg1115 0.12059 43.07 32 17510 nan 290 49 45 1.00 21.2464 5.39 165000806400.00 35.39 16.16 0.57 nan 82500403217.70 16.71 0.14
72 pg1115 0.12741 42.59 29 17510 nan 274 50 45 1.00 21.3757 -1.39 135.48 1.81 nan nan nan 68.65 16.37 0.18
73 pg1116 0.04114 87.87 85 280360 294383 456 11 11 1.00 19.7400 2.58 6.98 1.74 16.05 0.17 0.32 4.36 16.14 4.54
74 pg1116 0.06251 79.62 66 285035 294383 480 13 12 1.00 20.1452 4.15 51.81 3.31 16.13 0.21 0.40 27.56 16.31 3.41
75 pg1116 0.08382 44.01 43 287898 nan 470 13 13 1.00 20.5492 -1.19 0.61 0.44 nan nan nan 0.53 15.56 3.46
76 pg1116 0.09210 46.83 43 287898 nan 499 13 13 1.00 20.7062 0.53 2.55 1.08 15.56 0.52 nan 1.82 15.95 0.19
77 pg1116 0.09281 49.13 44 288074 nan 497 13 13 1.00 20.7197 0.46 2.50 1.13 15.51 0.57 nan 1.82 15.97 0.12
78 pg1116 0.13373 34.69 29 296156 nan 516 16 17 1.00 21.4955 12.96 138.59 12.14 16.23 0.18 0.51 75.36 16.37 2.54
79 pg1116 0.13851 -- -- -- -- -- -- -- -- 21.5861 -- -- -- -- -- -- -- -- --
80 pg1211 0.02586 108.44 86 736771 780487 490 7 7 1.00 19.4503 -0.44 0.38 0.31 nan nan nan 0.35 15.40 1.62
81 pg1211 0.05443 83.50 61 752151 777295 566 8 8 1.00 19.9920 -0.58 0.39 0.32 nan nan nan 0.36 15.42 2.55
82 pg1216 0.00842 112.05 92 11245 11250 100 26 22 1.00 19.1196 -1.91 18.19 1.36 nan nan nan 9.78 16.25 0.42
83 pg1216 0.07969 61.07 43 11245 11250 134 37 32 1.00 20.4709 -4.17 2.47 1.40 nan nan nan 1.93 15.98 2.23
84 pg1216 0.12372 47.41 31 11245 nan 212 52 42 1.00 21.3057 21322.21 100000002004087734272.00 21352.21 16.54 0.26 nan 50000001002043875328.00 16.80 0.88
85 pg1216 0.12473 47.65 31 11245 nan 211 55 41 1.00 21.3249 34806.89 100000002004087734272.00 34836.89 16.54 0.25 nan 50000001002043883520.00 16.80 0.63
86 pg1216 0.17950 55.47 38 11245 nan 190 49 41 1.00 22.3633 0.54 100000002004087734272.00 30.54 15.57 1.22 nan 50000001002043867136.00 16.80 0.00
87 pg1216 0.20014 56.76 42 11245 nan 145 40 33 1.00 22.7547 55671608.00 100000002004087734272.00 55671640.00 16.65 0.15 -0.15 50000001002071703552.00 16.80 0.44
88 pg1216 0.21258 45.73 40 11245 nan 138 43 36 1.00 22.9905 -4.11 2.19 1.29 nan nan nan 1.74 15.95 2.17
89 pg1216 0.28204 109.28 79 11245 11258 185 46 40 1.00 24.3075 107.15 100000002004087734272.00 137.15 16.40 0.34 nan 50000001002043867136.00 16.75 0.67
90 pg1229 0.05018 102.73 72 24011 24007 394 38 36 1.00 19.9114 1.82 2892.23 31.82 15.95 0.55 nan 1462.03 16.47 0.17
91 pg1259 0.05563 91.28 69 11479 11480 114 32 25 1.00 20.0147 30403.59 100000002004087734272.00 30433.59 16.54 0.25 nan 50000001002043883520.00 16.80 0.34
92 pg1259 0.15136 -- -- -- -- -- -- -- -- 21.8298 -- -- -- -- -- -- -- -- --
93 pg1259 0.16647 32.56 32 11484 nan 155 50 42 1.00 22.1163 -1.42 125638346276864.00 2.24 nan nan nan 62819173138433.12 16.76 0.07
94 pg1259 0.17893 39.84 42 11484 nan 163 42 36 1.00 22.3525 1521334.75 100000002004087734272.00 1521364.75 16.62 0.12 nan 50000001002044628992.00 16.75 1.00
95 pg1259 0.22376 58.87 41 11485 nan 216 63 46 1.00 23.2025 1967504.50 100000002004087734272.00 1967534.50 16.62 0.13 nan 50000001002044850176.00 16.75 1.05
96 pg1259 0.24126 61.99 46 11485 11479 194 48 41 1.00 23.5343 -0.93 100000002004087734272.00 2.70 nan nan nan 50000001002043867136.00 16.75 0.03
97 pg1259 0.31974 106.65 91 11483 11479 148 44 36 1.00 25.0223 0.54 100000002004087734272.00 30.54 15.57 1.23 nan 50000001002043867136.00 16.80 0.00
98 pg1259 0.36212 107.88 92 11483 11479 236 54 47 1.00 25.8258 -1.97 19.74 1.34 nan nan nan 10.54 16.26 0.41
99 pg1259 0.38254 106.89 91 11483 11479 273 64 55 1.00 26.2130 -0.95 12762165.00 2.00 nan nan nan 6381083.50 16.58 0.04
100 pg1259 0.38266 106.88 91 11483 11479 272 64 55 1.00 26.2152 -1.00 2391558.75 2.09 nan nan nan 1195780.42 16.57 0.05
101 pg1307 0.08345 49.47 43 9851 nan 199 44 39 1.00 20.5422 -2.82 4.13 1.36 nan nan nan 2.75 16.06 0.96
102 pg1309 0.03861 113.84 79 27332 26079 46 15 11 1.00 19.6920 1211991424.00 100000002004087734272.00 1211991424.00 16.69 0.10 inf 50000001002649862144.00 16.79 1.82
103 pg1309 0.17740 47.95 38 27263 nan 59 20 17 1.00 22.3235 -2.14 100000002004087734272.00 2.48 nan nan nan 50000001002043867136.00 16.75 0.12
104 pg1309 0.17852 48.79 39 27263 nan 59 20 17 1.00 22.3447 -1.22 100000002004087734272.00 28.78 nan nan nan 50000001002043867136.00 16.80 0.02
105 pg1309 0.17918 49.59 40 27263 nan 58 20 17 1.00 22.3573 -0.51 100000002004087734272.00 29.49 nan nan nan 50000001002043867136.00 16.80 0.00
106 pg1309 0.18143 54.59 42 27263 nan 70 21 17 1.00 22.3999 95.88 100000002004087734272.00 125.88 16.38 0.41 nan 50000001002043867136.00 16.80 0.18
107 pg1444 0.22031 50.77 40 17630 nan 104 38 33 1.00 23.1371 -6.35 1.09 1.04 nan nan nan 1.07 15.81 17.52
108 pg1626 0.06137 77.10 65 69300 67705 197 24 24 1.00 20.1236 -1.17 389.37 1.45 nan nan nan 195.41 16.35 0.16
109 phl1811 0.05143 129.49 67 75753 78895 29 9 8 1.00 19.9351 -1.81 42435.65 2.05 nan nan nan 21218.85 16.48 0.22
110 phl1811 0.05813 121.07 62 77392 78895 28 9 8 1.00 20.0621 -1.31 100000002004087734272.00 28.69 nan nan nan 50000001002043867136.00 16.80 0.03
111 phl1811 0.08085 54.95 37 78263 78895 47 11 10 1.00 20.4929 20056.49 100000002004087734272.00 20086.49 16.54 0.26 nan 50000001002043875328.00 16.80 1.02
112 phl1811 0.08163 53.36 36 78263 nan 49 11 10 1.00 20.5077 2853532.00 100000002004087734272.00 2853562.00 16.62 0.12 nan 50000001002045292544.00 16.75 1.08
113 phl1811 0.12003 142188694170410942464.00 32 78478 nan 100000002004087734272 0 100000002004087734272 1.00 21.2358 100000002004087734272.00 0.00 nan 16.75 0.00 inf nan -inf 15623347747162161152.00
114 phl1811 0.15787 102745544111295561728.00 27 77954 nan 100000002004087734272 0 100000002004087734272 1.00 21.9532 100000002004087734272.00 0.00 nan 16.80 0.00 inf nan -inf 13407145721937788928.00
115 pks0312 0.11454 27.80 20 23881 nan 218 42 38 1.00 21.1317 1369.80 100000002004087734272.00 1399.80 16.46 0.34 nan 50000001002043867136.00 16.80 0.86
116 pks0405 0.02510 113.13 93 134903 138652 261 13 12 1.00 19.4359 4.17 126.34 3.84 16.13 0.25 0.75 65.09 16.33 1.85
117 pks0405 0.05902 69.58 67 137242 138652 263 13 13 1.00 20.0790 3.25 1287.05 3.79 16.09 0.37 nan 645.42 16.41 0.63
118 pks0405 0.09719 43.14 43 137149 nan 305 16 14 1.00 20.8027 -0.02 100000002004087734272.00 3.62 nan nan nan 50000001002043867136.00 16.75 0.00
119 pks0405 0.10152 47.15 43 137149 nan 319 15 15 1.00 20.8848 4.58 9058.58 4.97 16.14 0.32 nan 4531.77 16.45 0.83
120 pks0405 0.10298 43.50 43 137148 nan 317 16 15 1.00 20.9125 0.36 22.57 1.61 15.42 0.85 nan 12.09 16.22 0.03
121 pks0405 0.19456 47.40 42 134792 nan 344 29 18 1.00 22.6489 6588250.00 100000002004087734272.00 6256805.50 16.62 0.12 0.04 50000001002046996480.00 16.75 13.44
122 pks0405 0.21976 58.71 41 133933 nan 335 20 20 1.00 23.1266 -0.95 3.38 1.22 nan nan nan 2.30 16.02 0.26
123 pks0405 0.24564 62.85 45 136481 nan 365 19 19 1.00 23.6173 -0.87 2.01 0.97 nan nan nan 1.49 15.91 0.39
124 pks0405 0.29748 79.55 87 133010 137174 392 22 21 1.00 24.6002 9.55 895.66 8.54 16.24 0.20 0.46 452.10 16.40 2.68
125 pks0405 0.31016 83.17 91 137132 137234 382 20 19 1.00 24.8406 -0.75 1.39 0.76 nan nan nan 1.08 15.81 0.48
126 pks0405 0.32502 81.66 91 137139 137234 390 21 20 1.00 25.1224 1.21 16.95 1.74 15.85 0.43 nan 9.34 16.22 0.45
127 pks0405 0.49508 96.67 89 136537 137118 387 26 25 1.00 28.3467 -2.00 0.78 0.54 nan nan nan 0.66 15.64 4.48
128 pks0558 0.10472 56.06 47 718011 nan 1867 16 16 1.00 20.9455 -0.74 0.23 0.21 nan nan nan 0.22 15.21 9.26
129 pks2155 0.05708 51.87 51 1703911 1685268 4633 441 413 1.47 20.0422 0.29 0.18 0.11 15.32 0.19 0.21 0.15 15.05 7.04
130 pks2155 0.06236 47.13 42 1703863 1685268 3901 490 417 1.82 20.1423 0.14 0.14 0.13 15.04 0.28 1.00 0.13 15.01 1.63
131 pks2155 0.10586 53.78 37 1701058 nan 3620 354 403 2.02 20.9671 0.02 0.09 0.16 14.11 0.80 nan 0.13 14.99 -0.07
132 q0045 0.05590 61724638846786732032.00 69 13826 13616 100000002004087734272 0 100000002004087734272 1.00 20.0199 100000002004087734272.00 0.00 nan 16.80 0.00 inf nan -inf 4787818985104080896.00
133 q0045 0.06377 55040852797071294464.00 63 13826 13616 100000002004087734272 0 100000002004087734272 1.00 20.1691 100000002004087734272.00 0.00 nan 16.80 0.00 inf nan -inf 3675979632957456384.00
134 q1230 0.08344 47.77 33 39327 nan 68 18 17 1.00 20.5420 2.51 2290011600846848.00 32.51 16.04 0.72 nan 1145005800423440.25 16.74 0.03
135 q1230 0.08540 48.90 35 39327 nan 64 15 13 1.00 20.5792 0.00 92513672865251328.00 30.00 12.67 4.12 nan 46256836432625680.00 16.80 0.00
136 q1230 0.09444 42.77 29 39328 nan 64 19 18 1.00 20.7506 -2.79 100000002004087734272.00 27.21 nan nan nan 50000001002043867136.00 16.80 0.09
137 q1230 0.10000 42.86 29 39328 nan 55 18 15 1.00 20.8560 -3.67 2.82 1.31 nan nan nan 2.06 16.00 1.71
138 q1230 0.10525 43.32 30 39329 nan 73 21 16 1.00 20.9555 21241.54 100000002004087734272.00 21271.54 16.54 0.26 nan 50000001002043875328.00 16.80 0.78
139 q1230 0.10549 43.13 30 39329 nan 74 22 16 1.00 20.9601 2020876.25 100000002004087734272.00 2020906.25 16.62 0.12 nan 50000001002044874752.00 16.75 0.99
140 q1230 0.10566 43.20 30 39329 nan 73 22 16 1.00 20.9633 30341.13 100000002004087734272.00 30371.13 16.54 0.26 nan 50000001002043883520.00 16.80 0.90
141 q1230 0.10612 39.76 29 39330 nan 77 23 16 1.00 20.9720 1377457152.00 100000002004087734272.00 1377457152.00 16.69 0.11 inf 50000001002732593152.00 16.80 1.52
142 q1230 0.10639 40.21 30 39330 nan 72 23 17 1.00 20.9772 2297001.00 100000002004087734272.00 2297031.00 16.62 0.12 nan 50000001002045014016.00 16.75 1.23
143 q1230 0.10660 39.93 30 39330 nan 73 23 16 1.00 20.9811 1951897856.00 100000002004087734272.00 1951897856.00 16.69 0.11 inf 50000001003019812864.00 16.80 1.54
144 q1230 0.10853 39.15 27 39331 nan 50 20 15 1.00 21.0177 2899333632.00 100000002004087734272.00 2899333632.00 16.69 0.08 inf 50000001003493531648.00 16.77 1.22
145 q1230 0.10940 39.98 27 39331 nan 49 17 14 1.00 21.0342 1313368702976.00 100000002004087734272.00 1313368702976.00 16.75 0.00 inf 50000001658728218624.00 16.75 1.53
146 q1230 0.12103 57690732994616098816.00 26 39333 nan 100000002004087734272 0 100000002004087734272 1.00 21.2547 100000002004087734272.00 0.00 nan 16.75 0.00 inf nan -inf 5423050832935387136.00
147 rbs1892 0.15567 46.25 27 4929 nan 456 128 108 1.00 21.9115 82460820872626176.00 99917538632004534272.00 82460820872626176.00 16.80 0.00 inf 49999999726438580224.00 16.80 1.75
148 rbs1892 0.15633 44.92 27 4929 nan 453 129 117 1.00 21.9240 695077760.00 100000002004087734272.00 695077760.00 16.69 0.11 inf 50000001002391404544.00 16.80 1.54
149 rbs1892 0.16343 33.64 29 4929 nan 164 103 79 1.00 22.0586 -6.14 1.50 1.44 nan nan nan 1.47 15.91 11.71
150 rbs1892 0.17001 45.15 35 4929 nan 243 126 104 1.00 22.1834 -4.41 156316320.00 1.80 nan nan nan 78158160.90 16.64 1.30
151 rbs1892 0.17155 46.20 37 4929 nan 316 102 77 1.00 22.2126 4743585.00 100000002004087734272.00 4743615.00 16.62 0.18 nan 50000001002046242816.00 16.80 0.59
152 rbs1892 0.17185 46.34 37 4929 nan 311 104 75 1.00 22.2183 20863.03 100000002004087734272.00 20893.03 16.54 0.26 nan 50000001002043875328.00 16.80 0.56
153 rbs542 0.04455 100.05 84 197378 212046 956 19 19 1.00 19.8047 -0.25 0.65 0.47 nan nan nan 0.56 15.59 0.23
154 rbs542 0.04992 97.00 77 197040 212046 962 18 18 1.00 19.9065 -0.04 0.97 0.50 nan nan nan 0.74 15.69 -0.01
155 rxj0439 0.00550 111.59 94 146061 150968 276 12 12 1.00 19.0643 2.72 19.78 2.59 16.05 0.26 1.04 11.19 16.27 1.50
156 rxj0439 0.17680 56.53 41 146765 nan 365 22 19 1.00 22.3121 14.37 8719.67 13.75 16.25 0.28 0.64 4366.71 16.51 1.68
157 s50716 0.00989 106.78 94 74106 75858 613 25 24 1.00 19.1475 1.40 6.33 1.62 15.88 0.34 nan 3.97 16.12 0.82
158 s50716 0.01766 104.96 94 74441 76625 604 25 24 1.00 19.2948 -0.48 1.26 0.72 nan nan nan 0.99 15.78 0.28
159 s50716 0.08834 40.33 43 77052 nan 620 28 27 1.00 20.6349 -1.52 1.01 0.68 nan nan nan 0.84 15.73 2.22
160 s50716 0.14936 -- -- -- -- -- -- -- -- 21.7919 -- -- -- -- -- -- -- -- --
161 ton28 0.03357 104.99 91 83993 86174 124 12 11 1.00 19.5965 -1.25 2.69 1.03 nan nan nan 1.86 15.97 0.52
162 tons180 0.04304 73.60 82 187350 195496 956 19 19 1.00 19.7760 -0.08 0.71 0.52 nan nan nan 0.62 15.62 0.03
163 tons210 0.06763 71.27 58 6723 6719 382 71 64 1.00 20.2423 -2.67 3.16 1.20 nan nan nan 2.18 16.00 1.12
164 tons210 0.08558 52.71 42 6725 nan 460 80 73 1.00 20.5826 -1.42 29700.99 1.84 nan nan nan 14851.42 16.49 0.14


==> XMM_HI_info_ascii.txt <==
id sourcename z_FUV logN_FUV z_QSO
1 1es1028 0.13714 13.3000 0.3604
2 1es1028 0.20383 13.2300 0.3604
3 1es1028 0.22121 13.4300 0.3604
4 1es1553 0.03466 13.1200 0.4140
5 1es1553 0.04273 13.3800 0.4140
6 1es1553 0.06364 12.9600 0.4140
7 1es1553 0.21869 12.7200 0.4140
8 3c249 0.13470 13.1100 0.311
9 3c249 0.26664 13.3200 0.311
10 3c273 0.00758 13.0200 0.1583
11 3c273 0.06707 12.6000 0.1583
12 3c273 0.07359 12.8400 0.1583
13 3c273 0.13960 12.6300 0.1583
14 h1821 0.00944 13.0000 0.2968
15 h1821 0.06779 12.7300 0.2968
16 h1821 0.08483 12.8600 0.2968
17 h1821 0.12147 13.8100 0.2968
18 h1821 0.19817 12.9500 0.2968
19 h1821 0.21321 13.5600 0.2968
20 h1821 0.24531 13.1900 0.2968
21 h2356 0.03830 13.3200 0.1651
22 h2356 0.07881 13.4100 0.1651
23 h2356 0.10467 13.5200 0.1651
24 h2356 0.15613 13.5800 0.1651
25 he0226 0.14274 12.8400 0.4934
26 he0226 0.39890 13.5800 0.4934
27 he0226 0.41024 13.3000 0.4934
28 i22456 0.00443 12.8400 0.101700
29 i22456 0.09941 14.6200 0.101700
30 mr2251 0.01068 14.6100 0.0640
31 mr2251 0.01449 12.8900 0.0640
32 mr2251 0.06131 13.2400 0.0640
33 mr2251 0.06190 14.0100 0.0640
34 mr2251 0.06276 14.3500 0.0640
35 mr2251 0.06327 14.2500 0.0640
36 mr2251 0.06381 13.7800 0.0640
37 mrk478 0.06166 13.1500 0.0791
38 mrk478 0.06578 13.0200 0.0791
39 mrk478 0.07213 13.3500 0.0791
40 mrk876 0.01159 13.2400 0.1290
41 mrk876 0.05598 12.8100 0.1290
42 mrk876 0.08709 12.2800 0.1290
43 mrk876 0.08858 13.6100 0.1290
44 mrk876 0.08917 12.8800 0.1290
45 mrk876 0.11487 13.1800 0.1290
46 ngc7469 0.00981 13.5290 0.01627
47 pg0003 0.08299 13.7500 0.4509
48 pg0003 0.17139 12.9000 0.4509
49 pg0003 0.22541 13.0900 0.4509
50 pg0003 0.38633 13.4600 0.4509
51 pg0003 0.42051 13.3800 0.4509
52 pg0804 0.05015 12.8200 0.1000
53 pg0804 0.05576 12.8400 0.1000
54 pg0804 0.36379 12.5300 0.1000
55 pg0832 0.01753 15.6100 0.3298
56 pg0832 0.02793 13.5900 0.3298
57 pg0832 0.08748 13.4300 0.3298
58 pg0832 0.10171 13.8700 0.3298
59 pg0832 0.18391 13.3100 0.3298
60 pg0832 0.27503 13.6100 0.3298
61 pg0832 0.27694 13.5700 0.3298
62 pg0832 0.32572 13.2600 0.3298
63 pg0838 0.06583 13.3100 0.1310
64 pg0838 0.08628 13.0900 0.1310
65 pg0838 0.12676 13.0900 0.1310
66 pg0953 0.16319 13.0000 0.2341
67 pg0953 0.19221 13.3210 0.2341
68 pg1048 0.00642 13.9900 0.1671
69 pg1048 0.02414 13.1700 0.1671
70 pg1115 0.09511 13.2400 0.1546
71 pg1115 0.12059 13.0300 0.1546
72 pg1115 0.12741 13.2000 0.1546
73 pg1116 0.04114 13.2300 0.1763
74 pg1116 0.06251 13.1400 0.1763
75 pg1116 0.08382 13.1800 0.1763
76 pg1116 0.09210 12.7600 0.1763
77 pg1116 0.09281 13.1200 0.1763
78 pg1116 0.13373 13.2350 0.1763
79 pg1116 0.13851 13.4700 0.1763
80 pg1211 0.02586 13.4900 0.2250
81 pg1211 0.05443 13.1900 0.2250
82 pg1216 0.00842 13.3600 0.3313
83 pg1216 0.07969 13.1900 0.3313
84 pg1216 0.12372 14.7500 0.3313
85 pg1216 0.12473 14.6500 0.3313
86 pg1216 0.17950 13.2500 0.3313
87 pg1216 0.20014 13.6000 0.3313
88 pg1216 0.21258 13.0400 0.3313
89 pg1216 0.28204 13.9000 0.3313
90 pg1229 0.05018 12.8900 0.0630
91 pg1259 0.05563 13.4100 0.4778
92 pg1259 0.15136 13.2650 0.4778
93 pg1259 0.16647 13.3400 0.4778
94 pg1259 0.17893 13.0860 0.4778
95 pg1259 0.22376 13.0000 0.4778
96 pg1259 0.24126 13.4100 0.4778
97 pg1259 0.31974 14.0300 0.4778
98 pg1259 0.36212 13.3600 0.4778
99 pg1259 0.38254 13.4900 0.4778
100 pg1259 0.38266 13.6730 0.4778
101 pg1307 0.08345 13.4000 0.1550
102 pg1309 0.03861 13.4300 0.1829
103 pg1309 0.17740 13.9000 0.1829
104 pg1309 0.17852 14.5300 0.1829
105 pg1309 0.17918 14.4400 0.1829
106 pg1309 0.18143 13.8700 0.1829
107 pg1444 0.22031 13.5250 0.2679
108 pg1626 0.06137 13.5900 0.1330
109 phl1811 0.05143 13.6500 0.1920
110 phl1811 0.05813 13.1600 0.1920
111 phl1811 0.08085 13.9500 0.1920
112 phl1811 0.08163 13.2000 0.1920
113 phl1811 0.12003 13.0100 0.1920
114 phl1811 0.15787 13.1900 0.1920
115 pks0312 0.11454 13.9800 0.2255
116 pks0405 0.02510 13.1800 0.5740
117 pks0405 0.05902 13.2930 0.5740
118 pks0405 0.09719 13.6000 0.5740
119 pks0405 0.10152 13.2040 0.5740
120 pks0405 0.10298 13.3750 0.5740
121 pks0405 0.19456 12.8500 0.5740
122 pks0405 0.21976 12.7200 0.5740
123 pks0405 0.24564 13.1300 0.5740
124 pks0405 0.29748 13.2300 0.5740
125 pks0405 0.31016 12.9200 0.5740
126 pks0405 0.32502 13.6770 0.5740
127 pks0405 0.49508 14.3430 0.5740
128 pks0558 0.10472 13.0400 0.1372
129 pks2155 0.05708 14.0700 0.1165
130 pks2155 0.06236 12.8100 0.1165
131 pks2155 0.10586 13.4700 0.1165
132 q0045 0.05590 13.2200 0.1340
133 q0045 0.06377 12.9600 0.1340
134 q1230 0.08344 13.2900 0.1170
135 q1230 0.08540 12.7800 0.1170
136 q1230 0.09444 12.9900 0.1170
137 q1230 0.10000 13.1700 0.1170
138 q1230 0.10525 13.9760 0.1170
139 q1230 0.10549 14.1100 0.1170
140 q1230 0.10566 14.0140 0.1170
141 q1230 0.10612 13.3800 0.1170
142 q1230 0.10639 13.7980 0.1170
143 q1230 0.10660 13.5000 0.1170
144 q1230 0.10853 12.7900 0.1170
145 q1230 0.10940 13.7500 0.1170
146 q1230 0.12103 13.4900 0.1170
147 rbs1892 0.15567 13.2700 0.2000
148 rbs1892 0.15633 13.3700 0.2000
149 rbs1892 0.16343 13.8100 0.2000
150 rbs1892 0.17001 13.1900 0.2000
151 rbs1892 0.17155 13.4400 0.2000
152 rbs1892 0.17185 13.2300 0.2000
153 rbs542 0.04455 12.8700 0.1040
154 rbs542 0.04992 12.7600 0.1040
155 rxj0439 0.00550 13.6800 0.2430
156 rxj0439 0.17680 13.5300 0.2430
157 s50716 0.00989 13.1000 0.2315
158 s50716 0.01766 13.1000 0.2315
159 s50716 0.08834 13.1300 0.2315
160 s50716 0.14936 12.8700 0.2315
161 ton28 0.03357 13.4000 0.3291
162 tons180 0.04304 13.7630 0.06198
163 tons210 0.06763 12.9800 0.1160
164 tons210 0.08558 13.0500 0.1160


==> XMM_OVI_info_ascii.txt <==
id sourcename z_FUV logN_FUV z_QSO
1 1es1028 0.12314 14.2800 0.3604
2 1es1028 0.13706 13.5700 0.3604
3 1es1028 0.33735 13.9100 0.3604
4 1es1553 0.18759 13.8033 0.4140
5 1es1553 0.18775 13.8800 0.4140
6 1es1553 0.18984 13.4333 0.4140
7 1es1553 0.21631 13.2700 0.4140
8 1es1553 0.31130 13.3800 0.4140
9 1es1553 0.37868 12.9500 0.4140
10 1es1553 0.39497 13.8800 0.4140
11 3c249 0.24676 13.8150 0.311
12 3c249 0.30788 13.9200 0.311
13 3c249 0.30809 14.5000 0.311
14 3c249 0.31364 13.7500 0.311
15 3c273 0.00337 13.3530 0.1583
16 3c273 0.00533 12.9950 0.1583
17 3c273 0.00764 13.1100 0.1583
18 3c273 0.02947 13.3800 0.1583
19 3c273 0.04898 14.0000 0.1583
20 3c273 0.06655 13.3800 0.1583
21 3c273 0.09018 13.2630 0.1583
22 3c273 0.12007 13.4400 0.1583
23 3c273 0.14660 13.4600 0.1583
24 3c273 0.15784 13.0600 0.1583
25 h1821 0.02438 13.3800 0.2968
26 h1821 0.10817 13.2300 0.2968
27 h1821 0.12133 13.9870 0.2968
28 h1821 0.12147 13.6800 0.2968
29 h1821 0.16992 13.8000 0.2968
30 h1821 0.17043 13.5500 0.2968
31 h1821 0.21326 13.5633 0.2968
32 h1821 0.22497 14.2533 0.2968
33 h1821 0.22522 13.0633 0.2968
34 h1821 0.22639 13.5033 0.2968
35 h1821 0.24531 13.7333 0.2968
36 h1821 0.26657 13.6633 0.2968
37 h1821 0.28800 13.3900 0.2968
38 h1821 0.29658 13.8633 0.2968
39 h1821 0.29680 14.0133 0.2968
40 h2356 0.11461 14.0800 0.1651
41 h2356 0.16512 13.5900 0.1651
42 he0056 0.16392 13.4500 0.1641
43 he0056 0.16492 13.0700 0.1641
44 he0226 0.01746 13.6600 0.4934
45 he0226 0.02679 13.3400 0.4934
46 he0226 0.04121 13.5000 0.4934
47 he0226 0.04535 13.2600 0.4934
48 he0226 0.04609 13.3700 0.4934
49 he0226 0.06015 13.3000 0.4934
50 he0226 0.06083 13.3300 0.4934
51 he0226 0.07023 13.2400 0.4934
52 he0226 0.08375 13.3100 0.4934
53 he0226 0.08901 13.2800 0.4934
54 he0226 0.08938 13.0900 0.4934
55 he0226 0.08950 13.2200 0.4934
56 he0226 0.09220 13.2900 0.4934
57 he0226 0.10668 13.5300 0.4934
58 he0226 0.11514 13.1500 0.4934
59 he0226 0.11680 13.3700 0.4934
60 he0226 0.11733 13.2200 0.4934
61 he0226 0.12589 13.2500 0.4934
62 he0226 0.13832 13.3200 0.4934
63 he0226 0.15175 13.6600 0.4934
64 he0226 0.15549 13.6000 0.4934
65 he0226 0.16237 13.6700 0.4934
66 he0226 0.16339 13.5900 0.4934
67 he0226 0.16971 14.1600 0.4934
68 he0226 0.18619 13.4700 0.4934
69 he0226 0.18811 13.3200 0.4934
70 he0226 0.18891 13.2500 0.4934
71 he0226 0.19374 13.4000 0.4934
72 he0226 0.19453 13.2800 0.4934
73 he0226 0.19860 13.7000 0.4934
74 he0226 0.20055 13.3800 0.4934
75 he0226 0.20703 14.3767 0.4934
76 he0226 0.22009 13.0400 0.4934
77 he0226 0.22099 13.3300 0.4934
78 he0226 0.23009 13.3300 0.4934
79 he0226 0.23964 13.3400 0.4934
80 he0226 0.24522 13.1100 0.4934
81 he0226 0.25099 13.2200 0.4934
82 he0226 0.27155 13.2200 0.4934
83 he0226 0.27956 13.2400 0.4934
84 he0226 0.28041 13.2100 0.4934
85 he0226 0.29134 13.2600 0.4934
86 he0226 0.29213 13.3700 0.4934
87 he0226 0.30939 13.3700 0.4934
88 he0226 0.31833 12.9700 0.4934
89 he0226 0.33965 13.1700 0.4934
90 he0226 0.34036 13.9233 0.4934
91 he0226 0.35493 12.9400 0.4934
92 he0226 0.35528 13.6767 0.4934
93 he0226 0.37281 13.3500 0.4934
94 he0226 0.38420 13.3400 0.4934
95 he0226 0.38636 13.3700 0.4934
96 he0226 0.39642 13.5400 0.4934
97 he0226 0.39692 13.3400 0.4934
98 he0226 0.39890 13.4600 0.4934
99 he0226 0.40034 13.4500 0.4934
100 he0226 0.40274 13.3000 0.4934
101 he0226 0.49225 14.4000 0.4934
102 he0226 0.49254 14.5167 0.4934
103 he0226 0.49280 14.0267 0.4934
104 he0226 0.49309 14.0300 0.4934
105 i22456 0.09858 14.7267 0.101700
106 i22456 0.09895 14.3600 0.101700
107 i22456 0.09931 14.9033 0.101700
108 i22456 0.09959 14.0200 0.101700
109 i22456 0.09989 14.8300 0.101700
110 i22456 0.10034 14.6567 0.101700
111 i22456 0.10101 15.3533 0.101700
112 i22456 0.10146 13.9600 0.101700
113 mr2251 0.01070 13.4200 0.0640
114 mrk421 0.01009 13.1800 0.0300
115 mrk876 0.00311 13.5500 0.1290
116 mrk876 0.06248 13.5700 0.1290
117 mrk876 0.08579 14.0500 0.1290
118 mrk876 0.11488 14.3933 0.1290
119 mrk876 0.11517 13.6867 0.1290
120 mrk876 0.11588 14.1500 0.1290
121 ngc7469 0.00962 14.0860 0.01627
122 ngc7469 0.00994 14.7310 0.01627
123 ngc7469 0.01153 13.4300 0.01627
124 p1103 0.13556 13.8200 0.1860
125 p1103 0.13937 13.6600 0.1860
126 p1103 0.14099 13.5833 0.1860
127 p1103 0.14126 14.1533 0.1860
128 p1103 0.17277 14.0800 0.1860
129 pg0003 0.16521 13.7567 0.4509
130 pg0003 0.20907 13.7000 0.4509
131 pg0003 0.29021 14.2067 0.4509
132 pg0003 0.30551 13.2400 0.4509
133 pg0003 0.30569 13.2633 0.4509
134 pg0003 0.34757 14.2567 0.4509
135 pg0003 0.34788 13.9233 0.4509
136 pg0003 0.36452 14.3333 0.4509
137 pg0003 0.36508 14.4700 0.4509
138 pg0003 0.36572 14.0700 0.4509
139 pg0003 0.36621 14.0867 0.4509
140 pg0003 0.37029 13.6100 0.4509
141 pg0003 0.38608 13.8233 0.4509
142 pg0003 0.38639 13.8733 0.4509
143 pg0003 0.40138 14.2567 0.4509
144 pg0003 0.42192 14.2900 0.4509
145 pg0157 0.14621 13.3700 0.1631
146 pg0804 0.00382 13.5200 0.1000
147 pg0804 0.01851 13.1700 0.1000
148 pg0804 0.10216 14.1733 0.1000
149 pg0804 0.10230 14.0200 0.1000
150 pg0832 0.10772 13.5300 0.3298
151 pg0832 0.13230 14.0300 0.3298
152 pg0832 0.15276 13.8400 0.3298
153 pg0832 0.23308 13.8100 0.3298
154 pg0832 0.32567 14.0967 0.3298
155 pg0953 0.01560 13.6900 0.2341
156 pg0953 0.05891 13.9000 0.2341
157 pg0953 0.06807 14.3450 0.2341
158 pg0953 0.11827 13.3400 0.2341
159 pg0953 0.14236 14.0467 0.2341
160 pg0953 0.14263 13.6133 0.2341
161 pg0953 0.14307 13.2767 0.2341
162 pg0953 0.22967 13.8567 0.2341
163 pg0953 0.23251 13.3900 0.2341
164 pg0953 0.23351 13.4767 0.2341
165 pg1115 0.12285 13.5733 0.1546
166 pg1115 0.12313 13.8067 0.1546
167 pg1115 0.13104 13.9733 0.1546
168 pg1115 0.15456 14.2733 0.1546
169 pg1115 0.15467 14.7200 0.1546
170 pg1116 0.05900 13.4510 0.1763
171 pg1116 0.05927 13.5220 0.1763
172 pg1116 0.11895 13.6300 0.1763
173 pg1116 0.13852 13.8233 0.1763
174 pg1116 0.16539 13.6600 0.1763
175 pg1116 0.16554 13.9300 0.1763
176 pg1116 0.16610 13.5900 0.1763
177 pg1116 0.16686 13.4900 0.1763
178 pg1116 0.17343 13.3200 0.1763
179 pg1211 0.00711 13.7800 0.2250
180 pg1211 0.05117 14.2600 0.2250
181 pg1211 0.06449 14.1200 0.2250
182 pg1211 0.06491 13.7300 0.2250
183 pg1216 0.12362 14.2167 0.3313
184 pg1216 0.12389 14.1400 0.3313
185 pg1216 0.12463 13.7800 0.3313
186 pg1216 0.12485 14.1667 0.3313
187 pg1216 0.13499 13.8200 0.3313
188 pg1216 0.26768 13.6850 0.3313
189 pg1216 0.28199 13.7933 0.3313
190 pg1216 0.28237 13.5933 0.3313
191 pg1259 0.00220 13.6080 0.4778
192 pg1259 0.00762 13.3000 0.4778
193 pg1259 0.02217 13.3700 0.4778
194 pg1259 0.04606 13.9200 0.4778
195 pg1259 0.04650 13.7900 0.4778
196 pg1259 0.19576 13.6633 0.4778
197 pg1259 0.21940 14.0800 0.4778
198 pg1259 0.21953 13.6340 0.4778
199 pg1259 0.22313 13.5630 0.4778
200 pg1259 0.23284 13.5100 0.4778
201 pg1259 0.23956 13.4000 0.4778
202 pg1259 0.25973 13.8200 0.4778
203 pg1259 0.31979 13.3467 0.4778
204 pg1259 0.32472 13.3000 0.4778
205 pg1307 0.14187 13.8867 0.1550
206 pg1307 0.14214 13.8233 0.1550
207 pg1309 0.17586 14.4267 0.1829
208 pg1309 0.17745 15.2100 0.1829
209 pg1309 0.17866 15.8900 0.1829
210 pg1309 0.17930 15.4900 0.1829
211 pg1309 0.17979 15.2000 0.1829
212 pg1309 0.18069 15.2400 0.1829
213 pg1309 0.18117 15.0700 0.1829
214 pg1309 0.18139 14.8900 0.1829
215 pg1309 0.18145 14.7700 0.1829
216 pg1309 0.18192 14.3000 0.1829
217 pg1309 0.18698 13.9700 0.1829
218 pg1444 0.22031 13.9300 0.2679
219 pg1444 0.22676 13.2700 0.2679
220 pg1444 0.26690 13.7820 0.2679
221 pg1444 0.26728 13.5210 0.2679
222 pg1444 0.26738 13.8810 0.2679
223 pg1444 0.26747 13.4550 0.2679
224 pg1626 0.13075 13.2900 0.1330
225 phl1811 0.07344 13.0330 0.1920
226 phl1811 0.07768 13.6100 0.1920
227 phl1811 0.08131 13.8840 0.1920
228 phl1811 0.13239 13.9433 0.1920
229 phl1811 0.13282 13.6333 0.1920
230 phl1811 0.13318 13.6733 0.1920
231 phl1811 0.13545 13.5400 0.1920
232 phl1811 0.15752 13.4633 0.1920
233 phl1811 0.15786 13.6300 0.1920
234 phl1811 0.17652 14.1100 0.1920
235 phl1811 0.19157 13.5267 0.1920
236 phl1811 0.19194 14.6633 0.1920
237 phl1811 0.19220 13.6400 0.1920
238 pks0312 0.20188 13.7600 0.2255
239 pks0312 0.20275 14.8750 0.2255
240 pks0405 0.09192 13.8300 0.5740
241 pks0405 0.09647 13.7300 0.5740
242 pks0405 0.14808 13.6767 0.5740
243 pks0405 0.16566 13.0000 0.5740
244 pks0405 0.16606 14.0500 0.5740
245 pks0405 0.16659 13.8600 0.5740
246 pks0405 0.16688 14.2300 0.5740
247 pks0405 0.16712 14.3933 0.5740
248 pks0405 0.18257 13.7000 0.5740
249 pks0405 0.18289 13.8100 0.5740
250 pks0405 0.24052 13.4800 0.5740
251 pks0405 0.24094 12.9900 0.5740
252 pks0405 0.24547 12.6700 0.5740
253 pks0405 0.29762 13.6400 0.5740
254 pks0405 0.34188 13.4900 0.5740
255 pks0405 0.34225 13.2800 0.5740
256 pks0405 0.35092 13.3500 0.5740
257 pks0405 0.36075 13.1900 0.5740
258 pks0405 0.36151 13.8733 0.5740
259 pks0405 0.36329 13.4933 0.5740
260 pks0405 0.40570 13.6300 0.5740
261 pks0405 0.40890 13.2400 0.5740
262 pks0405 0.49505 14.3167 0.5740
263 pks0405 0.49530 13.8333 0.5740
264 pks0405 0.55506 14.0267 0.5740
265 pks2005 0.06490 13.6100 0.0710
266 pks2155 0.05405 13.6300 0.1165
267 pks2155 0.05707 13.5700 0.1165
268 q0045 0.11052 13.8067 0.1340
269 q0045 0.13521 15.0167 0.1340
270 q1230 0.09518 14.4600 0.1170
271 q1230 0.10318 13.4300 0.1170
272 q1230 0.10445 13.4500 0.1170
273 q1230 0.10530 15.1200 0.1170
274 q1230 0.10596 15.0500 0.1170
275 q1230 0.10666 14.9767 0.1170
276 q1230 0.10809 14.1333 0.1170
277 q1230 0.10820 14.6000 0.1170
278 q1230 0.10861 14.6433 0.1170
279 q1230 0.10906 14.9900 0.1170
280 q1230 0.10935 15.4800 0.1170
281 q1230 0.10956 15.1000 0.1170
282 q1230 0.11707 15.1567 0.1170
283 q1230 0.11743 14.8267 0.1170
284 q1230 0.11781 15.0300 0.1170
285 rbs1892 0.15752 14.3000 0.2000
286 rbs1892 0.17133 13.6700 0.2000
287 rbs1892 0.19874 13.6900 0.2000
288 rbs542 0.10323 15.4900 0.1040
289 rbs542 0.10379 14.7400 0.1040
290 rxj0439 0.11547 14.0900 0.2430
291 rxj0439 0.21833 13.4800 0.2430
292 rxj0439 0.24235 14.2933 0.2430
293 rxj0439 0.24258 14.3300 0.2430
294 rxj0439 0.24313 14.7467 0.2430
295 rxj0439 0.24387 13.9433 0.2430
296 s50716 0.23145 13.7667 0.2315
297 ton28 0.13746 14.1770 0.3291
298 ton28 0.13773 14.0800 0.3291
299 ton28 0.13781 13.8250 0.3291
300 ton28 0.17251 13.7400 0.3291
301 ton28 0.21259 13.4300 0.3291
302 ton28 0.24292 13.1500 0.3291
303 ton28 0.24859 13.1300 0.3291
304 ton28 0.27338 13.2970 0.3291
305 ton28 0.33021 14.1810 0.3291
306 tons180 0.02340 13.4800 0.06198
307 tons180 0.04360 13.4300 0.06198
308 tons180 0.04560 13.7400 0.06198


==> asciiSampleTable.txt <==
num name z ovi_systems hi_systems xmm_num_obs xmm_time chandra_num_obs chandra_time
1 1ES1028+511 0.3604 4 3 5 311.664 1 148.930
2 1ES1553+113 0.4140 7 4 22 1998.339 3 495.650
3 3C249 0.3115 4 2 1 36.911 0 0.000
4 3C273 0.1583 10 4 35 1282.158 2 69.610
5 3C66A 0.3347 2 1 2 26.544 0 0.000
6 H1821+643 0.2968 15 7 15 129.982 4 470.150
7 H2356-309 0.1651 2 4 9 703.903 11 586.720
8 HE0056-3622 0.1641 2 0 4 186.161 0 0.000
9 HE0226-4110 0.4934 61 3 1 32.914 0 0.000
10 IRASF22456-5125 0.1000 8 2 4 107.827 0 0.000
11 MR2251-178 0.0640 1 7 10 610.398 1 78.430
12 Mrk421 0.0300 1 0 102 2875.761 38 639.140
13 Mrk478 0.0791 0 3 5 251.555 1 80.470
14 Mrk876 0.1290 6 6 2 20.744 0 0.000
15 NGC7469 0.0163 3 1 11 857.394 0 0.000
16 PG0157+001 0.1631 1 0 1 14.769 0 0.000
17 PG0003+158 0.4509 17 5 1 25.900 0 0.000
18 PG0804+761 0.1000 4 3 3 103.483 0 0.000
19 PG0832+251 0.3298 5 8 1 23.413 0 0.000
20 PG0838+770 0.1310 0 3 1 23.521 0 0.000
21 PG0953+414 0.2341 11 2 1 15.569 0 0.000
22 PG1048+342 0.1671 0 2 1 33.182 0 0.000
23 PG1115+407 0.1546 5 3 1 21.120 0 0.000
24 PG1116+215 0.1763 9 9 6 394.761 11 355.550
25 PG1211+143 0.0809 4 2 12 882.878 3 133.590
26 PG1216+069 0.3313 8 8 1 16.948 0 0.000
27 PG1229+204 0.0630 0 1 1 25.512 0 0.000
28 PG1259+593 0.4778 14 10 1 33.916 0 0.000
29 PG1307+085 0.1550 2 1 1 13.969 0 0.000
30 PG1309+355 0.1829 11 5 1 29.983 0 0.000
31 PG1444+407 0.2673 6 1 1 21.972 0 0.000
32 PG1626+554 0.1330 1 1 1 10.917 0 0.000
33 PHL1811 0.1920 13 6 2 92.319 0 0.000
34 PKS0312-770 0.2230 2 1 4 153.110 0 0.000
35 PKS0405-123 0.5740 26 13 2 169.830 4 376.360
36 PKS0558-504 0.1372 0 1 20 1095.842 0 0.000
37 PKS1302-102 0.2784 11 8 1 15.866 0 0.000
38 PKS2005-489 0.0710 1 0 3 62.143 4 282.190
39 PKS2155-304 0.1165 2 4 36 2191.464 15 319.330
40 PMNJ1103-2329 0.1860 5 0 2 26.633 0 0.000
41 PMNJ2345-1555 0.6210 12 5 1 31.900 0 0.000
42 Q1230+0115 0.1170 15 13 1 71.211 0 0.000
43 QSO0045+3926 0.1340 2 2 1 17.000 0 0.000
44 RBS1892 0.2000 3 6 1 21.744 0 0.000
45 RBS542 0.1040 2 2 11 368.759 0 0.000
46 RXJ0439.6-5311 0.2430 7 2 2 162.100 0 0.000
47 S50716+714 0.2315 1 4 5 180.376 0 0.000
48 TonS210 0.1160 0 2 1 9.233 0 0.000
49 Ton28 0.3297 7 1 3 108.000 0 0.000
50 Ton580 0.2902 2 0 2 48.426 0 0.000
51 TonS180 0.0620 3 1 4 222.779 1 76.750

